Optimal Flexible Consensus and its Application to Ethereum

Classic BFT consensus protocols guarantee safety and liveness for all clients if fewer than one-third of replicas are faulty. However, in applications such as high-value payments, some clients may want to prioritize safety over liveness. Flexible consensus allows each client to opt for a higher safety resilience, albeit at the expense of reduced liveness resilience. We present the first construction that allows optimal safety--liveness tradeoff for every client simultaneously. This construction is modular and is realized as an add-on applied on top of an existing consensus protocol. The add-on consists of an additional round of voting and permanent locking done by the replicas, to sidestep a sub-optimal quorum-intersection-based constraint present in previous solutions. We adapt our construction to the existing Ethereum protocol to derive optimal flexible confirmation rules that clients can adopt unilaterally without requiring system-wide changes. This is possible because existing Ethereum protocol features can double as the extra voting and locking. We demonstrate an implementation using Ethereum's consensus API.

==> figures/eth-experiment-intro-latency/avg-latency.txt <==
(0.67, 101.69795397110018)
(0.70, 102.69576183299547)
(0.75, 104.46827150110457)
(0.80, 105.73287017082076)
(0.85, 107.67888876999251)
(0.90, 108.81334624081317)
(0.95, 110.74711106799728)
(0.96, 111.06170988772293)
(0.97, 112.95702629265644)
(0.98, 114.2054429429054)
(0.99, 122.83520861814294)

==> figures/eth-experiment-intro-latency/finalization-avg-latency.txt <==
(0.67, 79.63594871441015)

==> figures/eth-experiment-intro/finalized.txt <==
(6423008, 6422944)
(6423040, 6422976)
(6423072, 6423008)
(6423104, 6423040)
(6423136, 6423072)
(6423168, 6423104)
(6423200, 6423136)
(6423232, 6423168)
(6423264, 6423200)
(6423296, 6423232)
(6423328, 6423264)
(6423360, 6423296)
(6423392, 6423328)
(6423424, 6423360)
(6423457, 6423392)
(6423488, 6423424)
(6423520, 6423455)
(6423552, 6423488)
(6423584, 6423520)
(6423616, 6423552)
(6423648, 6423584)
(6423680, 6423616)
(6423712, 6423648)
(6423744, 6423680)
(6423776, 6423712)
(6423808, 6423744)
(6423840, 6423776)
(6423872, 6423808)
(6423904, 6423840)
(6423936, 6423872)
(6423968, 6423904)
(6424000, 6423936)
(6424033, 6423936)
(6424064, 6423936)
(6424097, 6423936)
(6424130, 6423936)
(6424160, 6423936)
(6424192, 6423936)
(6424227, 6423936)
(6424257, 6423936)
(6424289, 6423936)
(6424320, 6423936)
(6424352, 6424287)
(6424384, 6424320)
(6424416, 6424352)
(6424448, 6424384)
(6424480, 6424416)
(6424512, 6424448)
(6424544, 6424480)
(6424576, 6424512)
(6424608, 6424544)
(6424640, 6424576)
(6424672, 6424608)
(6424704, 6424640)
(6424736, 6424672)
(6424768, 6424704)
(6424800, 6424736)
(6424832, 6424768)
(6424864, 6424800)
(6424896, 6424832)
(6424928, 6424864)
(6424960, 6424896)
(6424992, 6424928)
(6425024, 6424960)
(6425056, 6424992)
(6425088, 6425024)
(6425120, 6425056)
(6425152, 6425088)
(6425184, 6425120)
(6425216, 6425152)
(6425248, 6425184)
(6425280, 6425216)
(6425312, 6425248)
(6425344, 6425280)
(6425376, 6425312)
(6425408, 6425344)
(6425440, 6425376)
(6425472, 6425408)
(6425504, 6425440)
(6425536, 6425472)
(6425568, 6425504)
(6425601, 6425536)
(6425632, 6425568)
(6425664, 6425599)
(6425696, 6425632)
(6425728, 6425664)
(6425760, 6425696)
(6425792, 6425728)
(6425824, 6425760)
(6425856, 6425792)
(6425888, 6425824)
(6425920, 6425856)
(6425952, 6425888)
(6425984, 6425920)


==> figures/eth-experiment-intro/participation.txt <==
(200718, 0.9995099516826461)
(200719, 0.9990357784370444)
(200720, 0.9998149137233542)
(200721, 0.9994429853166699)
(200722, 0.9912535672296089)
(200723, 0.9986885823822325)
(200724, 0.9999242067709793)
(200725, 0.9996457132180697)
(200726, 0.9996404304259313)
(200727, 0.999742664619734)
(200728, 0.9996862667684243)
(200729, 0.999377829948411)
(200730, 0.9991716266256827)
(200731, 0.9996386933034889)
(200732, 0.9995611507367909)
(200733, 0.9984173450522646)
(200734, 0.9997250660458329)
(200735, 0.9996263770736513)
(200736, 0.9990483323787285)
(200737, 0.9695664510171245)
(200738, 0.9999753278314397)
(200739, 0.9980826436959862)
(200740, 0.9988298652230305)
(200741, 0.9960860953293953)
(200742, 0.9844626695237827)
(200743, 0.995198068654402)
(200744, 0.9894429485733619)
(200745, 0.9994361193735286)
(200746, 0.9998748907496687)
(200747, 0.9927701714507233)
(200748, 0.9970820000281932)
(200749, 0.991217930645616)
(200750, 0.6655178246712057)
(200751, 0.42695969947280876)
(200752, 0.3091125974373793)
(200753, 0.35457077866130093)
(200754, 0.4560001691454104)
(200755, 0.41811979907218)
(200756, 0.3709754146595862)
(200757, 0.33297097682973886)
(200758, 0.5000264276200342)
(200759, 0.8206928871944129)
(200760, 0.8652405550348482)
(200761, 0.9032698507778228)
(200762, 0.9537787737527703)
(200763, 0.9591773456466053)
(200764, 0.9193529633531465)
(200765, 0.9708495847735016)
(200766, 0.9554213959682832)
(200767, 0.9789908342537835)
(200768, 0.9778760360423842)
(200769, 0.9364105743975846)
(200770, 0.972748779684365)
(200771, 0.9690217161539437)
(200772, 0.9758885037062089)
(200773, 0.9638807615954117)
(200774, 0.9497911782268733)
(200775, 0.9814150360126612)
(200776, 0.9770364172794928)
(200777, 0.988908518617026)
(200778, 0.9890989024925098)
(200779, 0.9890092276692694)
(200780, 0.9892013660773887)
(200781, 0.988541033702324)
(200782, 0.9902108765298808)
(200783, 0.9894096491428913)
(200784, 0.9892090195477545)
(200785, 0.9900246038637048)
(200786, 0.9900529230985989)
(200787, 0.9897288681853805)
(200788, 0.9901251309868705)
(200789, 0.9897447367586817)
(200790, 0.9897095134605833)
(200791, 0.9935506141182023)
(200792, 0.9937408199279332)
(200793, 0.9943572276446533)
(200794, 0.9940419791266736)
(200795, 0.9945879402471971)
(200796, 0.9924094059963932)
(200797, 0.9940685010637249)
(200798, 0.9932232522753529)
(200799, 0.9902629651023542)
(200800, 0.9866811073541842)
(200801, 0.9904358208534678)
(200802, 0.9885833732495563)
(200803, 0.9899835171801699)
(200804, 0.9881064746985236)
(200805, 0.9922412912632643)
(200806, 0.984764547814174)
(200807, 0.9932733925697401)
(200808, 0.9914967723304373)
(200809, 0.9948777004766609)
(200810, 0.9944357870455967)
(200811, 0.9935360955622505)
(200812, 0.9949324829952935)


==> figures/eth-experiment-intro/q67.txt <==
(6423030, 6422944)
(6423062, 6422976)
(6423094, 6423008)
(6423126, 6423040)
(6423158, 6423072)
(6423190, 6423104)
(6423222, 6423136)
(6423254, 6423168)
(6423286, 6423200)
(6423318, 6423232)
(6423350, 6423264)
(6423382, 6423296)
(6423414, 6423328)
(6423446, 6423360)
(6423478, 6423392)
(6423510, 6423424)
(6423542, 6423455)
(6423574, 6423488)
(6423607, 6423520)
(6423638, 6423552)
(6423670, 6423584)
(6423702, 6423616)
(6423734, 6423648)
(6423766, 6423680)
(6423798, 6423712)
(6423830, 6423744)
(6423862, 6423776)
(6423894, 6423808)
(6423926, 6423840)
(6423958, 6423872)
(6423990, 6423904)
(6424315, 6423936)
(6424377, 6424287)
(6424407, 6424320)
(6424439, 6424352)
(6424472, 6424384)
(6424503, 6424416)
(6424535, 6424448)
(6424566, 6424480)
(6424598, 6424512)
(6424632, 6424544)
(6424663, 6424576)
(6424695, 6424608)
(6424727, 6424640)
(6424759, 6424672)
(6424791, 6424704)
(6424822, 6424736)
(6424855, 6424768)
(6424886, 6424800)
(6424918, 6424832)
(6424951, 6424864)
(6424982, 6424896)
(6425014, 6424928)
(6425046, 6424960)
(6425078, 6424992)
(6425110, 6425024)
(6425142, 6425056)
(6425174, 6425088)
(6425206, 6425120)
(6425238, 6425152)
(6425270, 6425184)
(6425302, 6425216)
(6425334, 6425248)
(6425366, 6425280)
(6425398, 6425312)
(6425430, 6425344)
(6425462, 6425376)
(6425494, 6425408)
(6425526, 6425440)
(6425558, 6425472)
(6425590, 6425504)
(6425622, 6425536)
(6425654, 6425568)
(6425686, 6425599)
(6425718, 6425632)
(6425750, 6425664)
(6425782, 6425696)
(6425814, 6425728)
(6425846, 6425760)
(6425878, 6425792)
(6425910, 6425824)
(6425942, 6425856)
(6425974, 6425888)


==> figures/eth-experiment-intro/q80.txt <==
(6423002, 6422912)
(6423034, 6422944)
(6423066, 6422976)
(6423098, 6423008)
(6423130, 6423040)
(6423162, 6423072)
(6423194, 6423104)
(6423226, 6423136)
(6423258, 6423168)
(6423290, 6423200)
(6423322, 6423232)
(6423354, 6423264)
(6423386, 6423296)
(6423418, 6423328)
(6423450, 6423360)
(6423482, 6423392)
(6423514, 6423424)
(6423546, 6423455)
(6423578, 6423488)
(6423611, 6423520)
(6423642, 6423552)
(6423674, 6423584)
(6423706, 6423616)
(6423738, 6423648)
(6423771, 6423680)
(6423802, 6423712)
(6423834, 6423744)
(6423866, 6423776)
(6423898, 6423808)
(6423930, 6423840)
(6423962, 6423872)
(6423995, 6423904)
(6424321, 6423936)
(6424381, 6424287)
(6424411, 6424320)
(6424443, 6424352)
(6424477, 6424384)
(6424507, 6424416)
(6424539, 6424448)
(6424571, 6424480)
(6424603, 6424512)
(6424636, 6424544)
(6424667, 6424576)
(6424699, 6424608)
(6424731, 6424640)
(6424763, 6424672)
(6424796, 6424704)
(6424827, 6424736)
(6424859, 6424768)
(6424890, 6424800)
(6424922, 6424832)
(6424954, 6424864)
(6424986, 6424896)
(6425018, 6424928)
(6425050, 6424960)
(6425082, 6424992)
(6425114, 6425024)
(6425146, 6425056)
(6425178, 6425088)
(6425210, 6425120)
(6425242, 6425152)
(6425274, 6425184)
(6425306, 6425216)
(6425338, 6425248)
(6425370, 6425280)
(6425402, 6425312)
(6425434, 6425344)
(6425466, 6425376)
(6425499, 6425408)
(6425530, 6425440)
(6425562, 6425472)
(6425594, 6425504)
(6425626, 6425536)
(6425658, 6425568)
(6425690, 6425599)
(6425722, 6425632)
(6425754, 6425664)
(6425786, 6425696)
(6425819, 6425728)
(6425850, 6425760)
(6425882, 6425792)
(6425914, 6425824)
(6425946, 6425856)
(6425978, 6425888)


==> figures/eth-experiment-intro/q90.txt <==
(6423005, 6422912)
(6423037, 6422944)
(6423069, 6422976)
(6423101, 6423008)
(6423134, 6423040)
(6423165, 6423072)
(6423197, 6423104)
(6423229, 6423136)
(6423261, 6423168)
(6423293, 6423200)
(6423325, 6423232)
(6423357, 6423264)
(6423389, 6423296)
(6423421, 6423328)
(6423453, 6423360)
(6423485, 6423392)
(6423517, 6423424)
(6423549, 6423455)
(6423581, 6423488)
(6423614, 6423520)
(6423645, 6423552)
(6423677, 6423584)
(6423709, 6423616)
(6423741, 6423648)
(6423774, 6423680)
(6423805, 6423712)
(6423838, 6423744)
(6423869, 6423776)
(6423901, 6423808)
(6423934, 6423840)
(6423965, 6423872)
(6423998, 6423904)
(6424384, 6424287)
(6424415, 6424320)
(6424447, 6424352)
(6424480, 6424384)
(6424510, 6424416)
(6424543, 6424448)
(6424574, 6424480)
(6424606, 6424512)
(6424639, 6424544)
(6424670, 6424576)
(6424702, 6424608)
(6424734, 6424640)
(6424766, 6424672)
(6424800, 6424704)
(6424830, 6424736)
(6424862, 6424768)
(6424894, 6424800)
(6424926, 6424832)
(6424958, 6424864)
(6424990, 6424896)
(6425022, 6424928)
(6425054, 6424960)
(6425086, 6424992)
(6425118, 6425024)
(6425150, 6425056)
(6425182, 6425088)
(6425214, 6425120)
(6425246, 6425152)
(6425278, 6425184)
(6425310, 6425216)
(6425341, 6425248)
(6425373, 6425280)
(6425405, 6425312)
(6425437, 6425344)
(6425469, 6425376)
(6425502, 6425408)
(6425533, 6425440)
(6425565, 6425472)
(6425598, 6425504)
(6425630, 6425536)
(6425662, 6425568)
(6425694, 6425599)
(6425726, 6425632)
(6425758, 6425664)
(6425791, 6425696)
(6425822, 6425728)
(6425854, 6425760)
(6425886, 6425792)
(6425917, 6425824)
(6425949, 6425856)
(6425981, 6425888)


==> figures/eth-experiment-intro/q95.txt <==
(6423007, 6422912)
(6423039, 6422944)
(6423071, 6422976)
(6423103, 6423008)
(6423135, 6423040)
(6423167, 6423072)
(6423199, 6423104)
(6423231, 6423136)
(6423263, 6423168)
(6423295, 6423200)
(6423327, 6423232)
(6423359, 6423264)
(6423391, 6423296)
(6423423, 6423328)
(6423455, 6423360)
(6423487, 6423392)
(6423519, 6423424)
(6423551, 6423455)
(6423583, 6423488)
(6423616, 6423520)
(6423647, 6423552)
(6423679, 6423584)
(6423711, 6423616)
(6423743, 6423648)
(6423775, 6423680)
(6423807, 6423712)
(6423839, 6423744)
(6423871, 6423776)
(6423903, 6423808)
(6423935, 6423840)
(6423967, 6423872)
(6424000, 6423904)
(6424416, 6424320)
(6424448, 6424352)
(6424512, 6424416)
(6424544, 6424448)
(6424576, 6424480)
(6424608, 6424512)
(6424672, 6424576)
(6424704, 6424608)
(6424736, 6424640)
(6424768, 6424672)
(6424831, 6424736)
(6424864, 6424768)
(6424895, 6424800)
(6424927, 6424832)
(6424959, 6424864)
(6424991, 6424896)
(6425023, 6424928)
(6425055, 6424960)
(6425087, 6424992)
(6425119, 6425024)
(6425151, 6425056)
(6425183, 6425088)
(6425215, 6425120)
(6425247, 6425152)
(6425279, 6425184)
(6425311, 6425216)
(6425343, 6425248)
(6425375, 6425280)
(6425407, 6425312)
(6425439, 6425344)
(6425471, 6425376)
(6425503, 6425408)
(6425535, 6425440)
(6425567, 6425472)
(6425599, 6425504)
(6425631, 6425536)
(6425663, 6425568)
(6425695, 6425599)
(6425727, 6425632)
(6425759, 6425664)
(6425791, 6425696)
(6425823, 6425728)
(6425855, 6425760)
(6425887, 6425792)
(6425919, 6425824)
(6425951, 6425856)
(6425983, 6425888)


==> figures/eth-experiment-intro/q96.txt <==
(6423007, 6422912)
(6423039, 6422944)
(6423071, 6422976)
(6423103, 6423008)
(6423136, 6423040)
(6423167, 6423072)
(6423199, 6423104)
(6423231, 6423136)
(6423263, 6423168)
(6423295, 6423200)
(6423327, 6423232)
(6423359, 6423264)
(6423391, 6423296)
(6423423, 6423328)
(6423455, 6423360)
(6423487, 6423392)
(6423519, 6423424)
(6423551, 6423455)
(6423583, 6423488)
(6423616, 6423520)
(6423647, 6423552)
(6423679, 6423584)
(6423711, 6423616)
(6423743, 6423648)
(6423776, 6423680)
(6423807, 6423712)
(6423840, 6423744)
(6423871, 6423776)
(6423903, 6423808)
(6423935, 6423840)
(6423967, 6423872)
(6424000, 6423904)
(6424512, 6424416)
(6424576, 6424480)
(6424608, 6424512)
(6424672, 6424576)
(6424704, 6424608)
(6424736, 6424640)
(6424768, 6424672)
(6424832, 6424736)
(6424864, 6424768)
(6424896, 6424800)
(6424928, 6424832)
(6424960, 6424864)
(6424992, 6424896)
(6425024, 6424928)
(6425056, 6424960)
(6425088, 6424992)
(6425120, 6425024)
(6425152, 6425056)
(6425184, 6425088)
(6425216, 6425120)
(6425248, 6425152)
(6425280, 6425184)
(6425312, 6425216)
(6425344, 6425248)
(6425375, 6425280)
(6425407, 6425312)
(6425439, 6425344)
(6425471, 6425376)
(6425503, 6425408)
(6425535, 6425440)
(6425567, 6425472)
(6425601, 6425504)
(6425632, 6425536)
(6425664, 6425568)
(6425696, 6425599)
(6425728, 6425632)
(6425760, 6425664)
(6425791, 6425696)
(6425824, 6425728)
(6425855, 6425760)
(6425887, 6425792)
(6425919, 6425824)
(6425951, 6425856)
(6425983, 6425888)


==> figures/eth-experiment-intro/q97.txt <==
(6423008, 6422912)
(6423040, 6422944)
(6423072, 6422976)
(6423104, 6423008)
(6423136, 6423040)
(6423168, 6423072)
(6423200, 6423104)
(6423232, 6423136)
(6423264, 6423168)
(6423296, 6423200)
(6423328, 6423232)
(6423360, 6423264)
(6423392, 6423296)
(6423424, 6423328)
(6423457, 6423360)
(6423488, 6423392)
(6423520, 6423424)
(6423552, 6423455)
(6423584, 6423488)
(6423648, 6423552)
(6423680, 6423584)
(6423712, 6423616)
(6423744, 6423648)
(6423776, 6423680)
(6423808, 6423712)
(6423840, 6423744)
(6423872, 6423776)
(6423904, 6423808)
(6423936, 6423840)
(6423968, 6423872)
(6424000, 6423904)
(6424513, 6424416)
(6424576, 6424480)
(6424608, 6424512)
(6424672, 6424576)
(6424736, 6424640)
(6424832, 6424736)
(6424864, 6424768)
(6424896, 6424800)
(6424928, 6424832)
(6424960, 6424864)
(6424992, 6424896)
(6425024, 6424928)
(6425056, 6424960)
(6425088, 6424992)
(6425120, 6425024)
(6425152, 6425056)
(6425184, 6425088)
(6425216, 6425120)
(6425248, 6425152)
(6425280, 6425184)
(6425312, 6425216)
(6425344, 6425248)
(6425376, 6425280)
(6425408, 6425312)
(6425440, 6425344)
(6425472, 6425376)
(6425504, 6425408)
(6425536, 6425440)
(6425568, 6425472)
(6425601, 6425504)
(6425632, 6425536)
(6425664, 6425568)
(6425696, 6425599)
(6425728, 6425632)
(6425760, 6425664)
(6425792, 6425696)
(6425824, 6425728)
(6425856, 6425760)
(6425888, 6425792)
(6425920, 6425824)
(6425952, 6425856)
(6425984, 6425888)


==> figures/eth-experiment-intro/q98.txt <==
(6423008, 6422912)
(6423040, 6422944)
(6423072, 6422976)
(6423104, 6423008)
(6423136, 6423040)
(6423168, 6423072)
(6423200, 6423104)
(6423232, 6423136)
(6423264, 6423168)
(6423296, 6423200)
(6423328, 6423232)
(6423360, 6423264)
(6423392, 6423296)
(6423424, 6423328)
(6423457, 6423360)
(6423488, 6423392)
(6423520, 6423424)
(6423552, 6423455)
(6423584, 6423488)
(6423648, 6423552)
(6423680, 6423584)
(6423712, 6423616)
(6423744, 6423648)
(6423776, 6423680)
(6423808, 6423712)
(6423840, 6423744)
(6423872, 6423776)
(6423904, 6423808)
(6423936, 6423840)
(6423968, 6423872)
(6424000, 6423904)
(6424832, 6424736)
(6424896, 6424800)
(6424928, 6424832)
(6424960, 6424864)
(6424992, 6424896)
(6425024, 6424928)
(6425056, 6424960)
(6425088, 6424992)
(6425120, 6425024)
(6425152, 6425056)
(6425184, 6425088)
(6425216, 6425120)
(6425248, 6425152)
(6425280, 6425184)
(6425312, 6425216)
(6425344, 6425248)
(6425376, 6425280)
(6425408, 6425312)
(6425440, 6425344)
(6425472, 6425376)
(6425504, 6425408)
(6425536, 6425440)
(6425568, 6425472)
(6425602, 6425504)
(6425632, 6425536)
(6425664, 6425568)
(6425696, 6425599)
(6425728, 6425632)
(6425760, 6425664)
(6425792, 6425696)
(6425824, 6425728)
(6425856, 6425760)
(6425888, 6425792)
(6425920, 6425824)
(6425952, 6425856)
(6425984, 6425888)


==> figures/eth-experiment-intro/q99.txt <==
(6423008, 6422912)
(6423040, 6422944)
(6423072, 6422976)
(6423104, 6423008)
(6423136, 6423040)
(6423168, 6423072)
(6423200, 6423104)
(6423232, 6423136)
(6423264, 6423168)
(6423296, 6423200)
(6423328, 6423232)
(6423360, 6423264)
(6423392, 6423296)
(6423424, 6423328)
(6423457, 6423360)
(6423488, 6423392)
(6423520, 6423424)
(6423552, 6423455)
(6423584, 6423488)
(6423648, 6423552)
(6423680, 6423584)
(6423712, 6423616)
(6423744, 6423648)
(6423808, 6423712)
(6423872, 6423776)
(6423904, 6423808)
(6423936, 6423840)
(6423969, 6423872)
(6424000, 6423904)
(6425056, 6424960)
(6425152, 6425056)
(6425184, 6425088)
(6425248, 6425152)
(6425346, 6425248)
(6425376, 6425280)
(6425408, 6425312)
(6425440, 6425344)
(6425472, 6425376)
(6425504, 6425408)
(6425536, 6425440)
(6425568, 6425472)
(6425602, 6425504)
(6425664, 6425568)
(6425792, 6425696)
(6425858, 6425760)
(6425888, 6425792)
(6425920, 6425824)
(6425952, 6425856)
(6425984, 6425888)


==> figures/eth-experiment-latency/latency-finalized.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.029066901073917954)
(65, 66, 0.06020786644382642)
(66, 67, 0.09144383475882606)
(67, 68, 0.1226798030738257)
(68, 69, 0.15391577138882534)
(69, 70, 0.18515173970382498)
(70, 71, 0.21638770801882462)
(71, 72, 0.24762367633382426)
(72, 73, 0.2788596446488239)
(73, 74, 0.31009561296382354)
(74, 75, 0.3413315812788232)
(75, 76, 0.3725675495938228)
(76, 77, 0.40380351790882246)
(77, 78, 0.4350394862238221)
(78, 79, 0.46627545453882174)
(79, 80, 0.4975114228538214)
(80, 81, 0.528747391168821)
(81, 82, 0.5599833594838206)
(82, 83, 0.5912193277988202)
(83, 84, 0.6224552961138199)
(84, 85, 0.6536912644288195)
(85, 86, 0.6849272327438192)
(86, 87, 0.7161632010588188)
(87, 88, 0.7473991693738185)
(88, 89, 0.7786351376888181)
(89, 90, 0.8098711060038177)
(90, 91, 0.8411070743188174)
(91, 92, 0.872343042633817)
(92, 93, 0.9035790109488167)
(93, 94, 0.9348149792638163)
(94, 95, 0.9660509475788159)
(95, 96, 0.9972869158938156)
(96, 97, 0.9994699835689135)
(97, 98, 0.9995559862349961)
(98, 99, 0.9995609863900009)
(99, 100, 0.9995639864830038)
(100, 101, 0.9995669865760067)
(101, 102, 0.9995699866690096)
(102, 103, 0.9995729867620126)
(103, 104, 0.9995759868550155)
(104, 105, 0.9995789869480184)
(105, 106, 0.9995819870410213)
(106, 107, 0.9995849871340242)
(107, 108, 0.9995879872270271)
(108, 109, 0.99959098732003)
(109, 110, 0.999593987413033)
(110, 111, 0.9995969875060359)
(111, 112, 0.9995999875990388)
(112, 113, 0.9996029876920417)
(113, 114, 0.9996059877850446)
(114, 115, 0.9996089878780475)
(115, 116, 0.9996119879710504)
(116, 117, 0.9996149880640534)
(117, 118, 0.9996179881570563)
(118, 119, 0.9996209882500592)
(119, 120, 0.9996239883430621)
(120, 121, 0.999626988436065)
(121, 122, 0.9996299885290679)
(122, 123, 0.9996329886220708)
(123, 124, 0.9996359887150738)
(124, 125, 0.9996389888080767)
(125, 126, 0.9996419889010796)
(126, 127, 0.9996449889940825)
(127, 128, 0.9996479890870854)
(128, 129, 0.9996499891490873)
(129, 130, 0.9996519892110892)
(130, 131, 0.9996539892730911)
(131, 132, 0.999655989335093)
(132, 133, 0.9996579893970949)
(133, 134, 0.9996599894590968)
(134, 135, 0.9996619895210987)
(135, 136, 0.9996639895831007)
(136, 137, 0.9996659896451026)
(137, 138, 0.9996679897071045)
(138, 139, 0.9996699897691064)
(139, 140, 0.9996719898311083)
(140, 141, 0.9996739898931102)
(141, 142, 0.9996759899551121)
(142, 143, 0.999677990017114)
(143, 144, 0.9996799900791159)
(144, 145, 0.9996819901411178)
(145, 146, 0.9996839902031197)
(146, 147, 0.9996859902651216)
(147, 148, 0.9996879903271235)
(148, 149, 0.9996899903891254)
(149, 150, 0.9996919904511273)
(150, 151, 0.9996939905131292)
(151, 152, 0.9996959905751311)
(152, 153, 0.999697990637133)
(153, 154, 0.999699990699135)
(154, 155, 0.9997019907611369)
(155, 156, 0.9997039908231388)
(156, 157, 0.9997059908851407)
(157, 158, 0.9997079909471426)
(158, 159, 0.9997099910091445)
(159, 160, 0.9997119910711464)
(160, 161, 0.9997139911331483)
(161, 162, 0.9997159911951502)
(162, 163, 0.9997179912571521)
(163, 164, 0.999719991319154)
(164, 165, 0.9997219913811559)
(165, 166, 0.9997239914431578)
(166, 167, 0.9997259915051597)
(167, 168, 0.9997279915671616)
(168, 169, 0.9997299916291635)
(169, 170, 0.9997319916911654)
(170, 171, 0.9997339917531674)
(171, 172, 0.9997359918151693)
(172, 173, 0.9997379918771712)
(173, 174, 0.9997399919391731)
(174, 175, 0.999741992001175)
(175, 176, 0.9997439920631769)
(176, 177, 0.9997459921251788)
(177, 178, 0.9997479921871807)
(178, 179, 0.9997499922491826)
(179, 180, 0.9997519923111845)
(180, 181, 0.9997539923731864)
(181, 182, 0.9997559924351883)
(182, 183, 0.9997579924971902)
(183, 184, 0.9997599925591921)
(184, 185, 0.999761992621194)
(185, 186, 0.9997639926831959)
(186, 187, 0.9997659927451978)
(187, 188, 0.9997679928071997)
(188, 189, 0.9997699928692017)
(189, 190, 0.9997719929312036)
(190, 191, 0.9997739929932055)
(191, 192, 0.9997759930552074)
(192, 193, 0.9997769930862084)
(193, 194, 0.9997779931172094)
(194, 195, 0.9997789931482104)
(195, 196, 0.9997799931792114)
(196, 197, 0.9997809932102124)
(197, 198, 0.9997819932412134)
(198, 199, 0.9997829932722144)
(199, 200, 0.9997839933032154)
(200, 201, 0.9997849933342164)
(201, 202, 0.9997859933652175)
(202, 203, 0.9997869933962185)
(203, 204, 0.9997879934272195)
(204, 205, 0.9997889934582205)
(205, 206, 0.9997899934892215)
(206, 207, 0.9997909935202225)
(207, 208, 0.9997919935512235)
(208, 209, 0.9997929935822245)
(209, 210, 0.9997939936132255)
(210, 211, 0.9997949936442265)
(211, 212, 0.9997959936752275)
(212, 213, 0.9997969937062285)
(213, 214, 0.9997979937372296)
(214, 215, 0.9997989937682306)
(215, 216, 0.9997999937992316)
(216, 217, 0.9998009938302326)
(217, 218, 0.9998019938612336)
(218, 219, 0.9998029938922346)
(219, 220, 0.9998039939232356)
(220, 221, 0.9998049939542366)
(221, 222, 0.9998059939852376)
(222, 223, 0.9998069940162386)
(223, 224, 0.9998079940472396)
(224, 225, 0.9998089940782406)
(225, 226, 0.9998099941092417)
(226, 227, 0.9998109941402427)
(227, 228, 0.9998119941712437)
(228, 229, 0.9998129942022447)
(229, 230, 0.9998139942332457)
(230, 231, 0.9998149942642467)
(231, 232, 0.9998159942952477)
(232, 233, 0.9998169943262487)
(233, 234, 0.9998179943572497)
(234, 235, 0.9998189943882507)
(235, 236, 0.9998199944192517)
(236, 237, 0.9998209944502527)
(237, 238, 0.9998219944812538)
(238, 239, 0.9998229945122548)
(239, 240, 0.9998239945432558)
(240, 241, 0.9998249945742568)
(241, 242, 0.9998259946052578)
(242, 243, 0.9998269946362588)
(243, 244, 0.9998279946672598)
(244, 245, 0.9998289946982608)
(245, 246, 0.9998299947292618)
(246, 247, 0.9998309947602628)
(247, 248, 0.9998319947912638)
(248, 249, 0.9998329948222648)
(249, 250, 0.9998339948532659)
(250, 251, 0.9998349948842669)
(251, 252, 0.9998359949152679)
(252, 253, 0.9998369949462689)
(253, 254, 0.9998379949772699)
(254, 255, 0.9998389950082709)
(255, 256, 0.9998399950392719)
(256, 257, 0.9998409950702729)
(257, 258, 0.9998419951012739)
(258, 259, 0.9998429951322749)
(259, 260, 0.9998439951632759)
(260, 261, 0.9998449951942769)
(261, 262, 0.999845995225278)
(262, 263, 0.999846995256279)
(263, 264, 0.99984799528728)
(264, 265, 0.999848995318281)
(265, 266, 0.999849995349282)
(266, 267, 0.999850995380283)
(267, 268, 0.999851995411284)
(268, 269, 0.999852995442285)
(269, 270, 0.999853995473286)
(270, 271, 0.999854995504287)
(271, 272, 0.999855995535288)
(272, 273, 0.999856995566289)
(273, 274, 0.99985799559729)
(274, 275, 0.9998589956282911)
(275, 276, 0.9998599956592921)
(276, 277, 0.9998609956902931)
(277, 278, 0.9998619957212941)
(278, 279, 0.9998629957522951)
(279, 280, 0.9998639957832961)
(280, 281, 0.9998649958142971)
(281, 282, 0.9998659958452981)
(282, 283, 0.9998669958762991)
(283, 284, 0.9998679959073001)
(284, 285, 0.9998689959383011)
(285, 286, 0.9998699959693021)
(286, 287, 0.9998709960003032)
(287, 288, 0.9998719960313042)
(288, 289, 0.9998729960623052)
(289, 290, 0.9998739960933062)
(290, 291, 0.9998749961243072)
(291, 292, 0.9998759961553082)
(292, 293, 0.9998769961863092)
(293, 294, 0.9998779962173102)
(294, 295, 0.9998789962483112)
(295, 296, 0.9998799962793122)
(296, 297, 0.9998809963103132)
(297, 298, 0.9998819963413142)
(298, 299, 0.9998829963723153)
(299, 300, 0.9998839964033163)
(300, 301, 0.9998849964343173)
(301, 302, 0.9998859964653183)
(302, 303, 0.9998869964963193)
(303, 304, 0.9998879965273203)
(304, 305, 0.9998889965583213)
(305, 306, 0.9998899965893223)
(306, 307, 0.9998909966203233)
(307, 308, 0.9998919966513243)
(308, 309, 0.9998929966823253)
(309, 310, 0.9998939967133263)
(310, 311, 0.9998949967443274)
(311, 312, 0.9998959967753284)
(312, 313, 0.9998969968063294)
(313, 314, 0.9998979968373304)
(314, 315, 0.9998989968683314)
(315, 316, 0.9998999968993324)
(316, 317, 0.9999009969303334)
(317, 318, 0.9999019969613344)
(318, 319, 0.9999029969923354)
(319, 320, 0.9999039970233364)
(320, 321, 0.9999049970543374)
(321, 322, 0.9999059970853384)
(322, 323, 0.9999069971163395)
(323, 324, 0.9999079971473405)
(324, 325, 0.9999089971783415)
(325, 326, 0.9999099972093425)
(326, 327, 0.9999109972403435)
(327, 328, 0.9999119972713445)
(328, 329, 0.9999129973023455)
(329, 330, 0.9999139973333465)
(330, 331, 0.9999149973643475)
(331, 332, 0.9999159973953485)
(332, 333, 0.9999169974263495)
(333, 334, 0.9999179974573505)
(334, 335, 0.9999189974883516)
(335, 336, 0.9999199975193526)
(336, 337, 0.9999209975503536)
(337, 338, 0.9999219975813546)
(338, 339, 0.9999229976123556)
(339, 340, 0.9999239976433566)
(340, 341, 0.9999249976743576)
(341, 342, 0.9999259977053586)
(342, 343, 0.9999269977363596)
(343, 344, 0.9999279977673606)
(344, 345, 0.9999289977983616)
(345, 346, 0.9999299978293626)
(346, 347, 0.9999309978603637)
(347, 348, 0.9999319978913647)
(348, 349, 0.9999329979223657)
(349, 350, 0.9999339979533667)
(350, 351, 0.9999349979843677)
(351, 352, 0.9999359980153687)
(352, 353, 0.9999369980463697)
(353, 354, 0.9999379980773707)
(354, 355, 0.9999389981083717)
(355, 356, 0.9999399981393727)
(356, 357, 0.9999409981703737)
(357, 358, 0.9999419982013747)
(358, 359, 0.9999429982323758)
(359, 360, 0.9999439982633768)
(360, 361, 0.9999449982943778)
(361, 362, 0.9999459983253788)
(362, 363, 0.9999469983563798)
(363, 364, 0.9999479983873808)
(364, 365, 0.9999489984183818)
(365, 366, 0.9999499984493828)
(366, 367, 0.9999509984803838)
(367, 368, 0.9999519985113848)
(368, 369, 0.9999529985423858)
(369, 370, 0.9999539985733868)
(370, 371, 0.9999549986043879)
(371, 372, 0.9999559986353889)
(372, 373, 0.9999569986663899)
(373, 374, 0.9999579986973909)
(374, 375, 0.9999589987283919)
(375, 376, 0.9999599987593929)
(376, 377, 0.9999609987903939)
(377, 378, 0.9999619988213949)
(378, 379, 0.9999629988523959)
(379, 380, 0.9999639988833969)
(380, 381, 0.9999649989143979)
(381, 382, 0.999965998945399)
(382, 383, 0.9999669989764)
(383, 384, 0.999967999007401)
(384, 385, 0.999968999038402)
(385, 386, 0.999969999069403)
(386, 387, 0.999970999100404)
(387, 388, 0.999971999131405)
(388, 389, 0.999972999162406)
(389, 390, 0.999973999193407)
(390, 391, 0.999974999224408)
(391, 392, 0.999975999255409)
(392, 393, 0.99997699928641)
(393, 394, 0.999977999317411)
(394, 395, 0.9999789993484121)
(395, 396, 0.9999799993794131)
(396, 397, 0.9999809994104141)
(397, 398, 0.9999819994414151)
(398, 399, 0.9999829994724161)
(399, 400, 0.9999839995034171)
(400, 401, 0.9999849995344181)
(401, 402, 0.9999859995654191)
(402, 403, 0.9999869995964201)
(403, 404, 0.9999879996274211)
(404, 405, 0.9999889996584221)
(405, 406, 0.9999899996894231)
(406, 407, 0.9999909997204242)
(407, 408, 0.9999919997514252)
(408, 409, 0.9999929997824262)
(409, 410, 0.9999939998134272)
(410, 411, 0.9999949998444282)
(411, 412, 0.9999959998754292)
(412, 413, 0.9999969999064302)
(413, 414, 0.9999979999374312)
(414, 415, 0.9999989999684322)
(415, 416, 0.9999999999994332)


==> figures/eth-experiment-latency/latency-q67.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.02761273960257694)
(87, 88, 0.05865469524575888)
(88, 89, 0.08987366204064308)
(89, 90, 0.12110362952857093)
(90, 91, 0.15233659720551068)
(91, 92, 0.1835705649454544)
(92, 93, 0.21480453268539812)
(93, 94, 0.24603850042534184)
(94, 95, 0.27727246816528556)
(95, 96, 0.3085064359052293)
(96, 97, 0.339740403645173)
(97, 98, 0.3709753714481207)
(98, 99, 0.4022103392510684)
(99, 100, 0.4334453070540161)
(100, 101, 0.46468027485696384)
(101, 102, 0.49591524265991155)
(102, 103, 0.5271502104628593)
(103, 104, 0.5583851782658069)
(104, 105, 0.5896201460687546)
(105, 106, 0.6208551138717022)
(106, 107, 0.6520900816746499)
(107, 108, 0.6833250494775975)
(108, 109, 0.7145600172805452)
(109, 110, 0.7457949850834928)
(110, 111, 0.7770299528864405)
(111, 112, 0.8082649206893882)
(112, 113, 0.8394998884923358)
(113, 114, 0.8707348562952835)
(114, 115, 0.9019698240982311)
(115, 116, 0.9332047919011788)
(116, 117, 0.9644397597041264)
(117, 118, 0.9956747275070741)
(118, 119, 0.9992899552664231)
(119, 120, 0.9994959682452407)
(120, 121, 0.9995109691903002)
(121, 122, 0.999516969568324)
(122, 123, 0.9995209698203399)
(123, 124, 0.9995239700093518)
(124, 125, 0.9995269701983637)
(125, 126, 0.9995299703873756)
(126, 127, 0.9995329705763875)
(127, 128, 0.9995359707653994)
(128, 129, 0.9995389709544112)
(129, 130, 0.9995409710804192)
(130, 131, 0.9995429712064271)
(131, 132, 0.999544971332435)
(132, 133, 0.999546971458443)
(133, 134, 0.9995489715844509)
(134, 135, 0.9995509717104588)
(135, 136, 0.9995529718364667)
(136, 137, 0.9995549719624747)
(137, 138, 0.9995569720884826)
(138, 139, 0.9995589722144905)
(139, 140, 0.9995609723404985)
(140, 141, 0.9995629724665064)
(141, 142, 0.9995649725925143)
(142, 143, 0.9995669727185222)
(143, 144, 0.9995689728445302)
(144, 145, 0.9995709729705381)
(145, 146, 0.999572973096546)
(146, 147, 0.999574973222554)
(147, 148, 0.9995769733485619)
(148, 149, 0.9995789734745698)
(149, 150, 0.9995809736005777)
(150, 151, 0.9995829737265857)
(151, 152, 0.9995849738525936)
(152, 153, 0.9995879740416055)
(153, 154, 0.9995909742306174)
(154, 155, 0.9995939744196293)
(155, 156, 0.9995969746086412)
(156, 157, 0.9995999747976531)
(157, 158, 0.999602974986665)
(158, 159, 0.9996059751756768)
(159, 160, 0.9996089753646887)
(160, 161, 0.9996119755537006)
(161, 162, 0.9996149757427125)
(162, 163, 0.9996179759317244)
(163, 164, 0.9996209761207363)
(164, 165, 0.9996239763097482)
(165, 166, 0.9996269764987601)
(166, 167, 0.999629976687772)
(167, 168, 0.9996329768767839)
(168, 169, 0.9996359770657958)
(169, 170, 0.9996389772548077)
(170, 171, 0.9996419774438196)
(171, 172, 0.9996449776328314)
(172, 173, 0.9996479778218433)
(173, 174, 0.9996509780108552)
(174, 175, 0.9996539781998671)
(175, 176, 0.999656978388879)
(176, 177, 0.9996599785778909)
(177, 178, 0.9996629787669028)
(178, 179, 0.9996659789559147)
(179, 180, 0.9996689791449266)
(180, 181, 0.9996719793339385)
(181, 182, 0.9996749795229504)
(182, 183, 0.9996779797119623)
(183, 184, 0.9996809799009742)
(184, 185, 0.9996829800269821)
(185, 186, 0.99968498015299)
(186, 187, 0.9996869802789979)
(187, 188, 0.9996889804050059)
(188, 189, 0.9996909805310138)
(189, 190, 0.9996929806570217)
(190, 191, 0.9996949807830297)
(191, 192, 0.9996969809090376)
(192, 193, 0.9996989810350455)
(193, 194, 0.9997009811610534)
(194, 195, 0.9997029812870614)
(195, 196, 0.9997049814130693)
(196, 197, 0.9997069815390772)
(197, 198, 0.9997089816650852)
(198, 199, 0.9997109817910931)
(199, 200, 0.999712981917101)
(200, 201, 0.9997149820431089)
(201, 202, 0.9997169821691169)
(202, 203, 0.9997189822951248)
(203, 204, 0.9997209824211327)
(204, 205, 0.9997229825471406)
(205, 206, 0.9997249826731486)
(206, 207, 0.9997269827991565)
(207, 208, 0.9997289829251644)
(208, 209, 0.9997309830511724)
(209, 210, 0.9997329831771803)
(210, 211, 0.9997349833031882)
(211, 212, 0.9997369834291961)
(212, 213, 0.9997389835552041)
(213, 214, 0.999740983681212)
(214, 215, 0.999741983744216)
(215, 216, 0.9997429838072199)
(216, 217, 0.9997439838702239)
(217, 218, 0.9997449839332279)
(218, 219, 0.9997459839962318)
(219, 220, 0.9997469840592358)
(220, 221, 0.9997479841222398)
(221, 222, 0.9997489841852437)
(222, 223, 0.9997499842482477)
(223, 224, 0.9997509843112516)
(224, 225, 0.9997519843742556)
(225, 226, 0.9997529844372596)
(226, 227, 0.9997539845002635)
(227, 228, 0.9997549845632675)
(228, 229, 0.9997559846262715)
(229, 230, 0.9997569846892754)
(230, 231, 0.9997579847522794)
(231, 232, 0.9997589848152834)
(232, 233, 0.9997599848782873)
(233, 234, 0.9997609849412913)
(234, 235, 0.9997619850042953)
(235, 236, 0.9997629850672992)
(236, 237, 0.9997639851303032)
(237, 238, 0.9997649851933071)
(238, 239, 0.9997659852563111)
(239, 240, 0.9997669853193151)
(240, 241, 0.999767985382319)
(241, 242, 0.999768985445323)
(242, 243, 0.999769985508327)
(243, 244, 0.9997709855713309)
(244, 245, 0.9997719856343349)
(245, 246, 0.9997729856973389)
(246, 247, 0.9997739857603428)
(247, 248, 0.9997749858233468)
(248, 249, 0.9997759858863507)
(249, 250, 0.9997769859493547)
(250, 251, 0.9997779860123587)
(251, 252, 0.9997789860753626)
(252, 253, 0.9997799861383666)
(253, 254, 0.9997809862013706)
(254, 255, 0.9997819862643745)
(255, 256, 0.9997829863273785)
(256, 257, 0.9997839863903825)
(257, 258, 0.9997849864533864)
(258, 259, 0.9997859865163904)
(259, 260, 0.9997869865793944)
(260, 261, 0.9997879866423983)
(261, 262, 0.9997889867054023)
(262, 263, 0.9997899867684062)
(263, 264, 0.9997909868314102)
(264, 265, 0.9997919868944142)
(265, 266, 0.9997929869574181)
(266, 267, 0.9997939870204221)
(267, 268, 0.9997949870834261)
(268, 269, 0.99979598714643)
(269, 270, 0.999796987209434)
(270, 271, 0.999797987272438)
(271, 272, 0.9997989873354419)
(272, 273, 0.9997999873984459)
(273, 274, 0.9998009874614499)
(274, 275, 0.9998019875244538)
(275, 276, 0.9998029875874578)
(276, 277, 0.9998039876504617)
(277, 278, 0.9998049877134657)
(278, 279, 0.9998059877764697)
(279, 280, 0.9998069878394736)
(280, 281, 0.9998079879024776)
(281, 282, 0.9998089879654816)
(282, 283, 0.9998099880284855)
(283, 284, 0.9998109880914895)
(284, 285, 0.9998119881544935)
(285, 286, 0.9998129882174974)
(286, 287, 0.9998139882805014)
(287, 288, 0.9998149883435054)
(288, 289, 0.9998159884065093)
(289, 290, 0.9998169884695133)
(290, 291, 0.9998179885325172)
(291, 292, 0.9998189885955212)
(292, 293, 0.9998199886585252)
(293, 294, 0.9998209887215291)
(294, 295, 0.9998219887845331)
(295, 296, 0.9998229888475371)
(296, 297, 0.999823988910541)
(297, 298, 0.999824988973545)
(298, 299, 0.999825989036549)
(299, 300, 0.9998269890995529)
(300, 301, 0.9998279891625569)
(301, 302, 0.9998289892255608)
(302, 303, 0.9998299892885648)
(303, 304, 0.9998309893515688)
(304, 305, 0.9998319894145727)
(305, 306, 0.9998329894775767)
(306, 307, 0.9998339895405807)
(307, 308, 0.9998349896035846)
(308, 309, 0.9998359896665886)
(309, 310, 0.9998369897295926)
(310, 311, 0.9998379897925965)
(311, 312, 0.9998389898556005)
(312, 313, 0.9998399899186045)
(313, 314, 0.9998409899816084)
(314, 315, 0.9998419900446124)
(315, 316, 0.9998429901076163)
(316, 317, 0.9998439901706203)
(317, 318, 0.9998449902336243)
(318, 319, 0.9998459902966282)
(319, 320, 0.9998469903596322)
(320, 321, 0.9998479904226362)
(321, 322, 0.9998489904856401)
(322, 323, 0.9998499905486441)
(323, 324, 0.9998509906116481)
(324, 325, 0.999851990674652)
(325, 326, 0.999852990737656)
(326, 327, 0.99985399080066)
(327, 328, 0.9998549908636639)
(328, 329, 0.9998559909266679)
(329, 330, 0.9998569909896718)
(330, 331, 0.9998579910526758)
(331, 332, 0.9998589911156798)
(332, 333, 0.9998599911786837)
(333, 334, 0.9998609912416877)
(334, 335, 0.9998619913046917)
(335, 336, 0.9998629913676956)
(336, 337, 0.9998639914306996)
(337, 338, 0.9998649914937036)
(338, 339, 0.9998659915567075)
(339, 340, 0.9998669916197115)
(340, 341, 0.9998679916827155)
(341, 342, 0.9998689917457194)
(342, 343, 0.9998699918087234)
(343, 344, 0.9998709918717273)
(344, 345, 0.9998719919347313)
(345, 346, 0.9998729919977353)
(346, 347, 0.9998739920607392)
(347, 348, 0.9998749921237432)
(348, 349, 0.9998759921867472)
(349, 350, 0.9998769922497511)
(350, 351, 0.9998779923127551)
(351, 352, 0.9998789923757591)
(352, 353, 0.999879992438763)
(353, 354, 0.999880992501767)
(354, 355, 0.999881992564771)
(355, 356, 0.9998829926277749)
(356, 357, 0.9998839926907789)
(357, 358, 0.9998849927537828)
(358, 359, 0.9998859928167868)
(359, 360, 0.9998869928797908)
(360, 361, 0.9998879929427947)
(361, 362, 0.9998889930057987)
(362, 363, 0.9998899930688027)
(363, 364, 0.9998909931318066)
(364, 365, 0.9998919931948106)
(365, 366, 0.9998929932578146)
(366, 367, 0.9998939933208185)
(367, 368, 0.9998949933838225)
(368, 369, 0.9998959934468264)
(369, 370, 0.9998969935098304)
(370, 371, 0.9998979935728344)
(371, 372, 0.9998989936358383)
(372, 373, 0.9998999936988423)
(373, 374, 0.9999009937618463)
(374, 375, 0.9999019938248502)
(375, 376, 0.9999029938878542)
(376, 377, 0.9999039939508582)
(377, 378, 0.9999049940138621)
(378, 379, 0.9999059940768661)
(379, 380, 0.999907994202874)
(380, 381, 0.999909994328882)
(381, 382, 0.9999119944548899)
(382, 383, 0.9999139945808978)
(383, 384, 0.9999159947069057)
(384, 385, 0.9999179948329137)
(385, 386, 0.9999199949589216)
(386, 387, 0.9999219950849295)
(387, 388, 0.9999239952109374)
(388, 389, 0.9999259953369454)
(389, 390, 0.9999279954629533)
(390, 391, 0.9999299955889612)
(391, 392, 0.9999319957149692)
(392, 393, 0.9999339958409771)
(393, 394, 0.999935995966985)
(394, 395, 0.9999379960929929)
(395, 396, 0.9999399962190009)
(396, 397, 0.9999419963450088)
(397, 398, 0.9999439964710167)
(398, 399, 0.9999459965970247)
(399, 400, 0.9999479967230326)
(400, 401, 0.9999499968490405)
(401, 402, 0.9999519969750484)
(402, 403, 0.9999539971010564)
(403, 404, 0.9999559972270643)
(404, 405, 0.9999579973530722)
(405, 406, 0.9999599974790802)
(406, 407, 0.9999619976050881)
(407, 408, 0.999963997731096)
(408, 409, 0.9999659978571039)
(409, 410, 0.9999679979831119)
(410, 411, 0.9999699981091198)
(411, 412, 0.9999709981721238)
(412, 413, 0.9999719982351277)
(413, 414, 0.9999729982981317)
(414, 415, 0.9999739983611357)
(415, 416, 0.9999749984241396)
(416, 417, 0.9999759984871436)
(417, 418, 0.9999769985501475)
(418, 419, 0.9999779986131515)
(419, 420, 0.9999789986761555)
(420, 421, 0.9999799987391594)
(421, 422, 0.9999809988021634)
(422, 423, 0.9999819988651674)
(423, 424, 0.9999829989281713)
(424, 425, 0.9999839989911753)
(425, 426, 0.9999849990541793)
(426, 427, 0.9999859991171832)
(427, 428, 0.9999869991801872)
(428, 429, 0.9999879992431912)
(429, 430, 0.9999889993061951)
(430, 431, 0.9999899993691991)
(431, 432, 0.999990999432203)
(432, 433, 0.999991999495207)
(433, 434, 0.999992999558211)
(434, 435, 0.9999939996212149)
(435, 436, 0.9999949996842189)
(436, 437, 0.9999959997472229)
(437, 438, 0.9999969998102268)
(438, 439, 0.9999979998732308)
(439, 440, 0.9999989999362348)
(440, 441, 0.9999999999992387)


==> figures/eth-experiment-latency/latency-q80.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.0)
(87, 88, 0.0)
(88, 89, 0.0)
(89, 90, 0.0)
(90, 91, 0.026780687183275875)
(91, 92, 0.05766763306084283)
(92, 93, 0.08887359903667545)
(93, 94, 0.12010156639859537)
(94, 95, 0.15133453407553513)
(95, 96, 0.18256850181547885)
(96, 97, 0.21380246955542256)
(97, 98, 0.24503643729536628)
(98, 99, 0.27627040503531)
(99, 100, 0.30750437277525366)
(100, 101, 0.33873834051519736)
(101, 102, 0.36997230825514105)
(102, 103, 0.40120627599508474)
(103, 104, 0.43244024373502843)
(104, 105, 0.4636742114749721)
(105, 106, 0.4949081792149158)
(106, 107, 0.5261421469548595)
(107, 108, 0.5573761146948032)
(108, 109, 0.5886100824347469)
(109, 110, 0.6198440501746906)
(110, 111, 0.6510780179146343)
(111, 112, 0.682311985654578)
(112, 113, 0.7135459533945216)
(113, 114, 0.7447799211344653)
(114, 115, 0.776013888874409)
(115, 116, 0.8072478566143527)
(116, 117, 0.8384818243542964)
(117, 118, 0.8697157920942401)
(118, 119, 0.9009497598341838)
(119, 120, 0.9321837275741275)
(120, 121, 0.9634176953140712)
(121, 122, 0.9946516630540149)
(122, 123, 0.9991249448707695)
(123, 124, 0.9994569657880873)
(124, 125, 0.9994849675521984)
(125, 126, 0.9994919679932261)
(126, 127, 0.9994939681192341)
(127, 128, 0.999495968245242)
(128, 129, 0.9994979683712499)
(129, 130, 0.9994999684972579)
(130, 131, 0.9995019686232658)
(131, 132, 0.9995039687492737)
(132, 133, 0.9995059688752816)
(133, 134, 0.9995079690012896)
(134, 135, 0.9995099691272975)
(135, 136, 0.9995119692533054)
(136, 137, 0.9995139693793134)
(137, 138, 0.9995159695053213)
(138, 139, 0.9995179696313292)
(139, 140, 0.9995199697573371)
(140, 141, 0.9995219698833451)
(141, 142, 0.999523970009353)
(142, 143, 0.9995259701353609)
(143, 144, 0.9995279702613689)
(144, 145, 0.9995299703873768)
(145, 146, 0.9995319705133847)
(146, 147, 0.9995339706393926)
(147, 148, 0.9995359707654006)
(148, 149, 0.9995379708914085)
(149, 150, 0.9995399710174164)
(150, 151, 0.9995419711434244)
(151, 152, 0.9995439712694323)
(152, 153, 0.9995459713954402)
(153, 154, 0.9995479715214481)
(154, 155, 0.9995499716474561)
(155, 156, 0.999552971836468)
(156, 157, 0.9995559720254799)
(157, 158, 0.9995589722144917)
(158, 159, 0.9995619724035036)
(159, 160, 0.9995649725925155)
(160, 161, 0.9995679727815274)
(161, 162, 0.9995709729705393)
(162, 163, 0.9995739731595512)
(163, 164, 0.9995769733485631)
(164, 165, 0.999579973537575)
(165, 166, 0.9995829737265869)
(166, 167, 0.9995859739155988)
(167, 168, 0.9995889741046107)
(168, 169, 0.9995919742936226)
(169, 170, 0.9995949744826345)
(170, 171, 0.9995979746716463)
(171, 172, 0.9996009748606582)
(172, 173, 0.9996039750496701)
(173, 174, 0.999606975238682)
(174, 175, 0.9996099754276939)
(175, 176, 0.9996129756167058)
(176, 177, 0.9996159758057177)
(177, 178, 0.9996189759947296)
(178, 179, 0.9996219761837415)
(179, 180, 0.9996249763727534)
(180, 181, 0.9996279765617653)
(181, 182, 0.9996309767507772)
(182, 183, 0.9996339769397891)
(183, 184, 0.999636977128801)
(184, 185, 0.9996399773178128)
(185, 186, 0.9996429775068247)
(186, 187, 0.9996459776958366)
(187, 188, 0.9996489778848485)
(188, 189, 0.9996519780738604)
(189, 190, 0.9996549782628723)
(190, 191, 0.9996579784518842)
(191, 192, 0.9996609786408961)
(192, 193, 0.999663978829908)
(193, 194, 0.9996669790189199)
(194, 195, 0.9996699792079318)
(195, 196, 0.9996729793969437)
(196, 197, 0.9996759795859556)
(197, 198, 0.9996789797749674)
(198, 199, 0.9996819799639793)
(199, 200, 0.9996849801529912)
(200, 201, 0.9996879803420031)
(201, 202, 0.999690980531015)
(202, 203, 0.9996939807200269)
(203, 204, 0.9996969809090388)
(204, 205, 0.9996999810980507)
(205, 206, 0.9997029812870626)
(206, 207, 0.9997059814760745)
(207, 208, 0.9997089816650864)
(208, 209, 0.9997119818540983)
(209, 210, 0.9997149820431102)
(210, 211, 0.999717982232122)
(211, 212, 0.9997209824211339)
(212, 213, 0.9997239826101458)
(213, 214, 0.9997269827991577)
(214, 215, 0.9997299829881696)
(215, 216, 0.9997329831771815)
(216, 217, 0.9997359833661934)
(217, 218, 0.9997389835552053)
(218, 219, 0.9997419837442172)
(219, 220, 0.9997429838072212)
(220, 221, 0.9997439838702251)
(221, 222, 0.9997449839332291)
(222, 223, 0.999745983996233)
(223, 224, 0.999746984059237)
(224, 225, 0.999747984122241)
(225, 226, 0.9997489841852449)
(226, 227, 0.9997499842482489)
(227, 228, 0.9997509843112529)
(228, 229, 0.9997519843742568)
(229, 230, 0.9997529844372608)
(230, 231, 0.9997539845002648)
(231, 232, 0.9997549845632687)
(232, 233, 0.9997559846262727)
(233, 234, 0.9997569846892767)
(234, 235, 0.9997579847522806)
(235, 236, 0.9997589848152846)
(236, 237, 0.9997599848782885)
(237, 238, 0.9997609849412925)
(238, 239, 0.9997619850042965)
(239, 240, 0.9997629850673004)
(240, 241, 0.9997639851303044)
(241, 242, 0.9997649851933084)
(242, 243, 0.9997659852563123)
(243, 244, 0.9997669853193163)
(244, 245, 0.9997679853823203)
(245, 246, 0.9997689854453242)
(246, 247, 0.9997699855083282)
(247, 248, 0.9997709855713321)
(248, 249, 0.9997719856343361)
(249, 250, 0.9997729856973401)
(250, 251, 0.999773985760344)
(251, 252, 0.999774985823348)
(252, 253, 0.999775985886352)
(253, 254, 0.9997769859493559)
(254, 255, 0.9997779860123599)
(255, 256, 0.9997789860753639)
(256, 257, 0.9997799861383678)
(257, 258, 0.9997809862013718)
(258, 259, 0.9997819862643758)
(259, 260, 0.9997829863273797)
(260, 261, 0.9997839863903837)
(261, 262, 0.9997849864533876)
(262, 263, 0.9997859865163916)
(263, 264, 0.9997869865793956)
(264, 265, 0.9997879866423995)
(265, 266, 0.9997889867054035)
(266, 267, 0.9997899867684075)
(267, 268, 0.9997909868314114)
(268, 269, 0.9997919868944154)
(269, 270, 0.9997929869574194)
(270, 271, 0.9997939870204233)
(271, 272, 0.9997949870834273)
(272, 273, 0.9997959871464313)
(273, 274, 0.9997969872094352)
(274, 275, 0.9997979872724392)
(275, 276, 0.9997989873354431)
(276, 277, 0.9997999873984471)
(277, 278, 0.9998009874614511)
(278, 279, 0.999801987524455)
(279, 280, 0.999802987587459)
(280, 281, 0.999803987650463)
(281, 282, 0.9998049877134669)
(282, 283, 0.9998059877764709)
(283, 284, 0.9998069878394749)
(284, 285, 0.9998079879024788)
(285, 286, 0.9998089879654828)
(286, 287, 0.9998099880284868)
(287, 288, 0.9998109880914907)
(288, 289, 0.9998119881544947)
(289, 290, 0.9998129882174986)
(290, 291, 0.9998139882805026)
(291, 292, 0.9998149883435066)
(292, 293, 0.9998159884065105)
(293, 294, 0.9998169884695145)
(294, 295, 0.9998179885325185)
(295, 296, 0.9998189885955224)
(296, 297, 0.9998199886585264)
(297, 298, 0.9998209887215304)
(298, 299, 0.9998219887845343)
(299, 300, 0.9998229888475383)
(300, 301, 0.9998239889105422)
(301, 302, 0.9998249889735462)
(302, 303, 0.9998259890365502)
(303, 304, 0.9998269890995541)
(304, 305, 0.9998279891625581)
(305, 306, 0.9998289892255621)
(306, 307, 0.999829989288566)
(307, 308, 0.99983098935157)
(308, 309, 0.999831989414574)
(309, 310, 0.9998329894775779)
(310, 311, 0.9998339895405819)
(311, 312, 0.9998349896035859)
(312, 313, 0.9998359896665898)
(313, 314, 0.9998369897295938)
(314, 315, 0.9998379897925977)
(315, 316, 0.9998389898556017)
(316, 317, 0.9998399899186057)
(317, 318, 0.9998409899816096)
(318, 319, 0.9998419900446136)
(319, 320, 0.9998429901076176)
(320, 321, 0.9998439901706215)
(321, 322, 0.9998449902336255)
(322, 323, 0.9998459902966295)
(323, 324, 0.9998469903596334)
(324, 325, 0.9998479904226374)
(325, 326, 0.9998489904856414)
(326, 327, 0.9998499905486453)
(327, 328, 0.9998509906116493)
(328, 329, 0.9998519906746532)
(329, 330, 0.9998529907376572)
(330, 331, 0.9998539908006612)
(331, 332, 0.9998549908636651)
(332, 333, 0.9998559909266691)
(333, 334, 0.9998569909896731)
(334, 335, 0.999857991052677)
(335, 336, 0.999858991115681)
(336, 337, 0.999859991178685)
(337, 338, 0.9998609912416889)
(338, 339, 0.9998619913046929)
(339, 340, 0.9998629913676969)
(340, 341, 0.9998639914307008)
(341, 342, 0.9998649914937048)
(342, 343, 0.9998659915567087)
(343, 344, 0.9998669916197127)
(344, 345, 0.9998679916827167)
(345, 346, 0.9998689917457206)
(346, 347, 0.9998699918087246)
(347, 348, 0.9998709918717286)
(348, 349, 0.9998719919347325)
(349, 350, 0.9998729919977365)
(350, 351, 0.9998739920607405)
(351, 352, 0.9998749921237444)
(352, 353, 0.9998759921867484)
(353, 354, 0.9998769922497523)
(354, 355, 0.9998779923127563)
(355, 356, 0.9998789923757603)
(356, 357, 0.9998799924387642)
(357, 358, 0.9998809925017682)
(358, 359, 0.9998819925647722)
(359, 360, 0.9998829926277761)
(360, 361, 0.9998839926907801)
(361, 362, 0.9998849927537841)
(362, 363, 0.999885992816788)
(363, 364, 0.999886992879792)
(364, 365, 0.999887992942796)
(365, 366, 0.9998889930057999)
(366, 367, 0.9998899930688039)
(367, 368, 0.9998909931318078)
(368, 369, 0.9998919931948118)
(369, 370, 0.9998929932578158)
(370, 371, 0.9998939933208197)
(371, 372, 0.9998949933838237)
(372, 373, 0.9998959934468277)
(373, 374, 0.9998969935098316)
(374, 375, 0.9998979935728356)
(375, 376, 0.9998989936358396)
(376, 377, 0.9998999936988435)
(377, 378, 0.9999009937618475)
(378, 379, 0.9999019938248515)
(379, 380, 0.9999029938878554)
(380, 381, 0.9999039939508594)
(381, 382, 0.9999049940138633)
(382, 383, 0.9999059940768673)
(383, 384, 0.9999069941398713)
(384, 385, 0.9999079942028752)
(385, 386, 0.9999099943288832)
(386, 387, 0.9999119944548911)
(387, 388, 0.999913994580899)
(388, 389, 0.999915994706907)
(389, 390, 0.9999179948329149)
(390, 391, 0.9999199949589228)
(391, 392, 0.9999219950849307)
(392, 393, 0.9999239952109387)
(393, 394, 0.9999259953369466)
(394, 395, 0.9999279954629545)
(395, 396, 0.9999299955889625)
(396, 397, 0.9999319957149704)
(397, 398, 0.9999339958409783)
(398, 399, 0.9999359959669862)
(399, 400, 0.9999379960929942)
(400, 401, 0.9999399962190021)
(401, 402, 0.99994199634501)
(402, 403, 0.999943996471018)
(403, 404, 0.9999459965970259)
(404, 405, 0.9999479967230338)
(405, 406, 0.9999499968490417)
(406, 407, 0.9999519969750497)
(407, 408, 0.9999539971010576)
(408, 409, 0.9999559972270655)
(409, 410, 0.9999579973530734)
(410, 411, 0.9999599974790814)
(411, 412, 0.9999619976050893)
(412, 413, 0.9999639977310972)
(413, 414, 0.9999659978571052)
(414, 415, 0.9999679979831131)
(415, 416, 0.999969998109121)
(416, 417, 0.999971998235129)
(417, 418, 0.9999729982981329)
(418, 419, 0.9999739983611369)
(419, 420, 0.9999749984241408)
(420, 421, 0.9999759984871448)
(421, 422, 0.9999769985501488)
(422, 423, 0.9999779986131527)
(423, 424, 0.9999789986761567)
(424, 425, 0.9999799987391607)
(425, 426, 0.9999809988021646)
(426, 427, 0.9999819988651686)
(427, 428, 0.9999829989281726)
(428, 429, 0.9999839989911765)
(429, 430, 0.9999849990541805)
(430, 431, 0.9999859991171844)
(431, 432, 0.9999869991801884)
(432, 433, 0.9999879992431924)
(433, 434, 0.9999889993061963)
(434, 435, 0.9999899993692003)
(435, 436, 0.9999909994322043)
(436, 437, 0.9999919994952082)
(437, 438, 0.9999929995582122)
(438, 439, 0.9999939996212162)
(439, 440, 0.9999949996842201)
(440, 441, 0.9999959997472241)
(441, 442, 0.999996999810228)
(442, 443, 0.999997999873232)
(443, 444, 0.999998999936236)
(444, 445, 0.9999999999992399)


==> figures/eth-experiment-latency/latency-q90.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.0)
(87, 88, 0.0)
(88, 89, 0.0)
(89, 90, 0.0)
(90, 91, 0.0)
(91, 92, 0.0)
(92, 93, 0.0)
(93, 94, 0.024770560545300944)
(94, 95, 0.05536548802570935)
(95, 96, 0.08655645305648246)
(96, 97, 0.1177834203553984)
(97, 98, 0.1490153879693342)
(98, 99, 0.18024735558326999)
(99, 100, 0.21147932319720578)
(100, 101, 0.24271129081114157)
(101, 102, 0.27394325842507733)
(102, 103, 0.3051752260390131)
(103, 104, 0.33640719365294885)
(104, 105, 0.3676391612668846)
(105, 106, 0.3988711288808204)
(106, 107, 0.43010309649475614)
(107, 108, 0.4613350641086919)
(108, 109, 0.49256703172262767)
(109, 110, 0.5237999993995675)
(110, 111, 0.5550329670765072)
(111, 112, 0.5862659347534469)
(112, 113, 0.6174989024303866)
(113, 114, 0.6487318701073264)
(114, 115, 0.6799648377842661)
(115, 116, 0.7111978054612058)
(116, 117, 0.7424307731381455)
(117, 118, 0.7736637408150853)
(118, 119, 0.804896708492025)
(119, 120, 0.8361296761689647)
(120, 121, 0.8673626438459044)
(121, 122, 0.8985956115228442)
(122, 123, 0.9298285791997839)
(123, 124, 0.9610615468767236)
(124, 125, 0.9922945145536634)
(125, 126, 0.998757921748317)
(126, 127, 0.9993999621968652)
(127, 128, 0.999439964717024)
(128, 129, 0.9994469651580518)
(129, 130, 0.9994509654100676)
(130, 131, 0.9994539655990795)
(131, 132, 0.9994569657880914)
(132, 133, 0.9994599659771033)
(133, 134, 0.9994629661661152)
(134, 135, 0.9994659663551271)
(135, 136, 0.999468966544139)
(136, 137, 0.9994719667331509)
(137, 138, 0.9994749669221628)
(138, 139, 0.9994779671111746)
(139, 140, 0.9994809673001865)
(140, 141, 0.9994839674891984)
(141, 142, 0.9994859676152064)
(142, 143, 0.9994879677412143)
(143, 144, 0.9994899678672222)
(144, 145, 0.9994919679932301)
(145, 146, 0.9994939681192381)
(146, 147, 0.999495968245246)
(147, 148, 0.9994979683712539)
(148, 149, 0.9994999684972619)
(149, 150, 0.9995019686232698)
(150, 151, 0.9995039687492777)
(151, 152, 0.9995059688752856)
(152, 153, 0.9995079690012936)
(153, 154, 0.9995099691273015)
(154, 155, 0.9995119692533094)
(155, 156, 0.9995139693793174)
(156, 157, 0.9995159695053253)
(157, 158, 0.9995179696313332)
(158, 159, 0.9995209698203451)
(159, 160, 0.999523970009357)
(160, 161, 0.9995269701983689)
(161, 162, 0.9995299703873808)
(162, 163, 0.9995329705763927)
(163, 164, 0.9995359707654046)
(164, 165, 0.9995389709544165)
(165, 166, 0.9995419711434284)
(166, 167, 0.9995449713324402)
(167, 168, 0.9995479715214521)
(168, 169, 0.999550971710464)
(169, 170, 0.9995539718994759)
(170, 171, 0.9995569720884878)
(171, 172, 0.9995599722774997)
(172, 173, 0.9995629724665116)
(173, 174, 0.9995659726555235)
(174, 175, 0.9995689728445354)
(175, 176, 0.9995719730335473)
(176, 177, 0.9995749732225592)
(177, 178, 0.9995779734115711)
(178, 179, 0.999580973600583)
(179, 180, 0.9995839737895948)
(180, 181, 0.9995869739786067)
(181, 182, 0.9995899741676186)
(182, 183, 0.9995929743566305)
(183, 184, 0.9995959745456424)
(184, 185, 0.9995989747346543)
(185, 186, 0.9996019749236662)
(186, 187, 0.9996049751126781)
(187, 188, 0.99960797530169)
(188, 189, 0.9996109754907019)
(189, 190, 0.9996139756797138)
(190, 191, 0.9996169758687257)
(191, 192, 0.9996199760577376)
(192, 193, 0.9996229762467495)
(193, 194, 0.9996259764357613)
(194, 195, 0.9996289766247732)
(195, 196, 0.9996319768137851)
(196, 197, 0.999634977002797)
(197, 198, 0.9996379771918089)
(198, 199, 0.9996409773808208)
(199, 200, 0.9996439775698327)
(200, 201, 0.9996469777588446)
(201, 202, 0.9996499779478565)
(202, 203, 0.9996529781368684)
(203, 204, 0.9996559783258803)
(204, 205, 0.9996589785148922)
(205, 206, 0.999661978703904)
(206, 207, 0.999664978892916)
(207, 208, 0.9996679790819278)
(208, 209, 0.9996709792709397)
(209, 210, 0.9996739794599516)
(210, 211, 0.9996769796489635)
(211, 212, 0.9996799798379754)
(212, 213, 0.9996829800269873)
(213, 214, 0.9996859802159992)
(214, 215, 0.9996889804050111)
(215, 216, 0.999691980594023)
(216, 217, 0.9996949807830349)
(217, 218, 0.9996979809720468)
(218, 219, 0.9997009811610587)
(219, 220, 0.9997039813500705)
(220, 221, 0.9997069815390824)
(221, 222, 0.9997099817280943)
(222, 223, 0.9997119818541023)
(223, 224, 0.9997139819801102)
(224, 225, 0.9997159821061181)
(225, 226, 0.999717982232126)
(226, 227, 0.999719982358134)
(227, 228, 0.9997219824841419)
(228, 229, 0.9997239826101498)
(229, 230, 0.9997259827361578)
(230, 231, 0.9997279828621657)
(231, 232, 0.9997299829881736)
(232, 233, 0.9997319831141815)
(233, 234, 0.9997339832401895)
(234, 235, 0.9997359833661974)
(235, 236, 0.9997379834922053)
(236, 237, 0.9997399836182133)
(237, 238, 0.9997419837442212)
(238, 239, 0.9997439838702291)
(239, 240, 0.999745983996237)
(240, 241, 0.999747984122245)
(241, 242, 0.9997499842482529)
(242, 243, 0.9997519843742608)
(243, 244, 0.9997539845002688)
(244, 245, 0.9997559846262767)
(245, 246, 0.9997579847522846)
(246, 247, 0.9997599848782925)
(247, 248, 0.9997619850043005)
(248, 249, 0.9997639851303084)
(249, 250, 0.9997659852563163)
(250, 251, 0.9997679853823243)
(251, 252, 0.9997699855083322)
(252, 253, 0.9997719856343401)
(253, 254, 0.999773985760348)
(254, 255, 0.999774985823352)
(255, 256, 0.999775985886356)
(256, 257, 0.9997769859493599)
(257, 258, 0.9997779860123639)
(258, 259, 0.9997789860753679)
(259, 260, 0.9997799861383718)
(260, 261, 0.9997809862013758)
(261, 262, 0.9997819862643798)
(262, 263, 0.9997829863273837)
(263, 264, 0.9997839863903877)
(264, 265, 0.9997849864533916)
(265, 266, 0.9997859865163956)
(266, 267, 0.9997869865793996)
(267, 268, 0.9997879866424035)
(268, 269, 0.9997889867054075)
(269, 270, 0.9997899867684115)
(270, 271, 0.9997909868314154)
(271, 272, 0.9997919868944194)
(272, 273, 0.9997929869574234)
(273, 274, 0.9997939870204273)
(274, 275, 0.9997949870834313)
(275, 276, 0.9997959871464352)
(276, 277, 0.9997969872094392)
(277, 278, 0.9997979872724432)
(278, 279, 0.9997989873354471)
(279, 280, 0.9997999873984511)
(280, 281, 0.9998009874614551)
(281, 282, 0.999801987524459)
(282, 283, 0.999802987587463)
(283, 284, 0.999803987650467)
(284, 285, 0.9998049877134709)
(285, 286, 0.9998059877764749)
(286, 287, 0.9998069878394789)
(287, 288, 0.9998079879024828)
(288, 289, 0.9998089879654868)
(289, 290, 0.9998099880284907)
(290, 291, 0.9998109880914947)
(291, 292, 0.9998119881544987)
(292, 293, 0.9998129882175026)
(293, 294, 0.9998139882805066)
(294, 295, 0.9998149883435106)
(295, 296, 0.9998159884065145)
(296, 297, 0.9998169884695185)
(297, 298, 0.9998179885325225)
(298, 299, 0.9998189885955264)
(299, 300, 0.9998199886585304)
(300, 301, 0.9998209887215344)
(301, 302, 0.9998219887845383)
(302, 303, 0.9998229888475423)
(303, 304, 0.9998239889105462)
(304, 305, 0.9998249889735502)
(305, 306, 0.9998259890365542)
(306, 307, 0.9998269890995581)
(307, 308, 0.9998279891625621)
(308, 309, 0.9998289892255661)
(309, 310, 0.99982998928857)
(310, 311, 0.999830989351574)
(311, 312, 0.999831989414578)
(312, 313, 0.9998329894775819)
(313, 314, 0.9998339895405859)
(314, 315, 0.9998349896035899)
(315, 316, 0.9998359896665938)
(316, 317, 0.9998369897295978)
(317, 318, 0.9998379897926017)
(318, 319, 0.9998389898556057)
(319, 320, 0.9998399899186097)
(320, 321, 0.9998409899816136)
(321, 322, 0.9998419900446176)
(322, 323, 0.9998429901076216)
(323, 324, 0.9998439901706255)
(324, 325, 0.9998449902336295)
(325, 326, 0.9998459902966335)
(326, 327, 0.9998469903596374)
(327, 328, 0.9998479904226414)
(328, 329, 0.9998489904856454)
(329, 330, 0.9998499905486493)
(330, 331, 0.9998509906116533)
(331, 332, 0.9998519906746572)
(332, 333, 0.9998529907376612)
(333, 334, 0.9998539908006652)
(334, 335, 0.9998549908636691)
(335, 336, 0.9998559909266731)
(336, 337, 0.9998569909896771)
(337, 338, 0.999857991052681)
(338, 339, 0.999858991115685)
(339, 340, 0.999859991178689)
(340, 341, 0.9998609912416929)
(341, 342, 0.9998619913046969)
(342, 343, 0.9998629913677008)
(343, 344, 0.9998639914307048)
(344, 345, 0.9998649914937088)
(345, 346, 0.9998659915567127)
(346, 347, 0.9998669916197167)
(347, 348, 0.9998679916827207)
(348, 349, 0.9998689917457246)
(349, 350, 0.9998699918087286)
(350, 351, 0.9998709918717326)
(351, 352, 0.9998719919347365)
(352, 353, 0.9998729919977405)
(353, 354, 0.9998739920607445)
(354, 355, 0.9998749921237484)
(355, 356, 0.9998759921867524)
(356, 357, 0.9998769922497563)
(357, 358, 0.9998779923127603)
(358, 359, 0.9998789923757643)
(359, 360, 0.9998799924387682)
(360, 361, 0.9998809925017722)
(361, 362, 0.9998819925647762)
(362, 363, 0.9998829926277801)
(363, 364, 0.9998839926907841)
(364, 365, 0.9998849927537881)
(365, 366, 0.999885992816792)
(366, 367, 0.999886992879796)
(367, 368, 0.9998879929428)
(368, 369, 0.9998889930058039)
(369, 370, 0.9998899930688079)
(370, 371, 0.9998909931318118)
(371, 372, 0.9998919931948158)
(372, 373, 0.9998929932578198)
(373, 374, 0.9998939933208237)
(374, 375, 0.9998949933838277)
(375, 376, 0.9998959934468317)
(376, 377, 0.9998969935098356)
(377, 378, 0.9998979935728396)
(378, 379, 0.9998989936358436)
(379, 380, 0.9998999936988475)
(380, 381, 0.9999009937618515)
(381, 382, 0.9999019938248555)
(382, 383, 0.9999029938878594)
(383, 384, 0.9999039939508634)
(384, 385, 0.9999049940138673)
(385, 386, 0.9999059940768713)
(386, 387, 0.9999069941398753)
(387, 388, 0.9999079942028792)
(388, 389, 0.9999089942658832)
(389, 390, 0.9999099943288872)
(390, 391, 0.9999109943918911)
(391, 392, 0.9999119944548951)
(392, 393, 0.9999129945178991)
(393, 394, 0.999913994580903)
(394, 395, 0.999914994643907)
(395, 396, 0.999915994706911)
(396, 397, 0.9999169947699149)
(397, 398, 0.9999179948329189)
(398, 399, 0.9999189948959228)
(399, 400, 0.9999199949589268)
(400, 401, 0.9999209950219308)
(401, 402, 0.9999219950849347)
(402, 403, 0.9999229951479387)
(403, 404, 0.9999239952109427)
(404, 405, 0.9999249952739466)
(405, 406, 0.9999259953369506)
(406, 407, 0.9999269953999546)
(407, 408, 0.9999279954629585)
(408, 409, 0.9999289955259625)
(409, 410, 0.9999299955889664)
(410, 411, 0.9999309956519704)
(411, 412, 0.9999319957149744)
(412, 413, 0.9999329957779783)
(413, 414, 0.9999339958409823)
(414, 415, 0.9999349959039863)
(415, 416, 0.9999359959669902)
(416, 417, 0.9999369960299942)
(417, 418, 0.9999379960929982)
(418, 419, 0.9999389961560021)
(419, 420, 0.9999399962190061)
(420, 421, 0.99994099628201)
(421, 422, 0.999941996345014)
(422, 423, 0.999942996408018)
(423, 424, 0.999943996471022)
(424, 425, 0.9999449965340259)
(425, 426, 0.9999459965970299)
(426, 427, 0.9999469966600338)
(427, 428, 0.9999479967230378)
(428, 429, 0.9999489967860418)
(429, 430, 0.9999499968490457)
(430, 431, 0.9999509969120497)
(431, 432, 0.9999519969750537)
(432, 433, 0.9999529970380576)
(433, 434, 0.9999539971010616)
(434, 435, 0.9999549971640656)
(435, 436, 0.9999559972270695)
(436, 437, 0.9999569972900735)
(437, 438, 0.9999579973530774)
(438, 439, 0.9999589974160814)
(439, 440, 0.9999599974790854)
(440, 441, 0.9999609975420893)
(441, 442, 0.9999619976050933)
(442, 443, 0.9999629976680973)
(443, 444, 0.9999639977311012)
(444, 445, 0.9999649977941052)
(445, 446, 0.9999659978571092)
(446, 447, 0.9999669979201131)
(447, 448, 0.9999679979831171)
(448, 449, 0.999968998046121)
(449, 450, 0.999969998109125)
(450, 451, 0.999970998172129)
(451, 452, 0.9999719982351329)
(452, 453, 0.9999729982981369)
(453, 454, 0.9999739983611409)
(454, 455, 0.9999749984241448)
(455, 456, 0.9999759984871488)
(456, 457, 0.9999769985501528)
(457, 458, 0.9999779986131567)
(458, 459, 0.9999789986761607)
(459, 460, 0.9999799987391647)
(460, 461, 0.9999809988021686)
(461, 462, 0.9999819988651726)
(462, 463, 0.9999829989281765)
(463, 464, 0.9999839989911805)
(464, 465, 0.9999849990541845)
(465, 466, 0.9999859991171884)
(466, 467, 0.9999869991801924)
(467, 468, 0.9999879992431964)
(468, 469, 0.9999889993062003)
(469, 470, 0.9999899993692043)
(470, 471, 0.9999909994322083)
(471, 472, 0.9999919994952122)
(472, 473, 0.9999929995582162)
(473, 474, 0.9999939996212202)
(474, 475, 0.9999949996842241)
(475, 476, 0.9999959997472281)
(476, 477, 0.999996999810232)
(477, 478, 0.999997999873236)
(478, 479, 0.99999899993624)
(479, 480, 0.9999999999992439)


==> figures/eth-experiment-latency/latency-q95.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.0)
(87, 88, 0.0)
(88, 89, 0.0)
(89, 90, 0.0)
(90, 91, 0.0)
(91, 92, 0.0)
(92, 93, 0.0)
(93, 94, 0.0)
(94, 95, 0.0)
(95, 96, 0.02775674867514828)
(96, 97, 0.05874570097911993)
(97, 98, 0.08989266323771847)
(98, 99, 0.12106862732343207)
(99, 100, 0.1522555921021893)
(100, 101, 0.18344655713296243)
(101, 102, 0.21464252247875537)
(102, 103, 0.2458424880765642)
(103, 104, 0.2770464539263889)
(104, 105, 0.3082524199022215)
(105, 106, 0.33945838587805416)
(106, 107, 0.37066535191689076)
(107, 108, 0.40187231795572737)
(108, 109, 0.43307928399456397)
(109, 110, 0.46428625003340057)
(110, 111, 0.4954932160722372)
(111, 112, 0.5267001821110737)
(112, 113, 0.5579071481499103)
(113, 114, 0.5891141141887468)
(114, 115, 0.6203210802275834)
(115, 116, 0.6515280462664199)
(116, 117, 0.6827350123052565)
(117, 118, 0.713941978344093)
(118, 119, 0.7451489443829296)
(119, 120, 0.7763559104217661)
(120, 121, 0.8075628764606027)
(121, 122, 0.8387698424994392)
(122, 123, 0.8699768085382757)
(123, 124, 0.9011837745771123)
(124, 125, 0.9323907406159488)
(125, 126, 0.9635987067177894)
(126, 127, 0.9948066728196299)
(127, 128, 0.9982768914434033)
(128, 129, 0.9985189066903638)
(129, 130, 0.9985989117306814)
(130, 131, 0.9986559153219077)
(131, 132, 0.9987009181570863)
(132, 133, 0.9987409206772451)
(133, 134, 0.998775922882384)
(134, 135, 0.998807924898511)
(135, 136, 0.9988359266626221)
(136, 137, 0.9988619283007253)
(137, 138, 0.9988869298758245)
(138, 139, 0.9989119314509237)
(139, 140, 0.9989369330260229)
(140, 141, 0.9989619346011221)
(141, 142, 0.9989869361762214)
(142, 143, 0.9990119377513206)
(143, 144, 0.9990369393264198)
(144, 145, 0.999061940901519)
(145, 146, 0.9990869424766182)
(146, 147, 0.9991119440517174)
(147, 148, 0.9991369456268167)
(148, 149, 0.9991619472019159)
(149, 150, 0.9991869487770151)
(150, 151, 0.9992119503521143)
(151, 152, 0.9992369519272135)
(152, 153, 0.9992619535023127)
(153, 154, 0.9992869550774119)
(154, 155, 0.9993119566525112)
(155, 156, 0.9993369582276104)
(156, 157, 0.9993619598027096)
(157, 158, 0.9993859613148048)
(158, 159, 0.9994099628269001)
(159, 160, 0.9994219635829478)
(160, 161, 0.9994269638979676)
(161, 162, 0.9994309641499834)
(162, 163, 0.9994349644019993)
(163, 164, 0.9994389646540152)
(164, 165, 0.999442964906031)
(165, 166, 0.9994469651580469)
(166, 167, 0.9994509654100627)
(167, 168, 0.9994549656620786)
(168, 169, 0.9994589659140944)
(169, 170, 0.9994629661661103)
(170, 171, 0.9994669664181262)
(171, 172, 0.999470966670142)
(172, 173, 0.9994749669221579)
(173, 174, 0.9994789671741737)
(174, 175, 0.9994829674261896)
(175, 176, 0.9994869676782054)
(176, 177, 0.9994909679302213)
(177, 178, 0.9994949681822372)
(178, 179, 0.999498968434253)
(179, 180, 0.9995029686862689)
(180, 181, 0.9995069689382847)
(181, 182, 0.9995109691903006)
(182, 183, 0.9995149694423164)
(183, 184, 0.9995189696943323)
(184, 185, 0.9995229699463481)
(185, 186, 0.999526970198364)
(186, 187, 0.9995309704503799)
(187, 188, 0.9995349707023957)
(188, 189, 0.9995389709544116)
(189, 190, 0.9995429712064274)
(190, 191, 0.9995469714584433)
(191, 192, 0.9995509717104591)
(192, 193, 0.999554971962475)
(193, 194, 0.9995589722144909)
(194, 195, 0.9995629724665067)
(195, 196, 0.9995669727185226)
(196, 197, 0.9995709729705384)
(197, 198, 0.9995749732225543)
(198, 199, 0.9995789734745701)
(199, 200, 0.999582973726586)
(200, 201, 0.9995869739786019)
(201, 202, 0.9995909742306177)
(202, 203, 0.9995949744826336)
(203, 204, 0.9995989747346494)
(204, 205, 0.9996029749866653)
(205, 206, 0.9996069752386811)
(206, 207, 0.999610975490697)
(207, 208, 0.9996149757427129)
(208, 209, 0.9996189759947287)
(209, 210, 0.9996229762467446)
(210, 211, 0.9996269764987604)
(211, 212, 0.9996309767507763)
(212, 213, 0.9996349770027921)
(213, 214, 0.999638977254808)
(214, 215, 0.9996429775068238)
(215, 216, 0.9996469777588397)
(216, 217, 0.9996509780108556)
(217, 218, 0.9996549782628714)
(218, 219, 0.9996589785148873)
(219, 220, 0.9996629787669031)
(220, 221, 0.999666979018919)
(221, 222, 0.9996709792709348)
(222, 223, 0.9996749795229507)
(223, 224, 0.9996779797119626)
(224, 225, 0.9996809799009745)
(225, 226, 0.9996839800899864)
(226, 227, 0.9996859802159943)
(227, 228, 0.9996879803420022)
(228, 229, 0.9996899804680102)
(229, 230, 0.9996919805940181)
(230, 231, 0.999693980720026)
(231, 232, 0.999695980846034)
(232, 233, 0.9996979809720419)
(233, 234, 0.9996999810980498)
(234, 235, 0.9997019812240577)
(235, 236, 0.9997039813500657)
(236, 237, 0.9997059814760736)
(237, 238, 0.9997079816020815)
(238, 239, 0.9997099817280894)
(239, 240, 0.9997119818540974)
(240, 241, 0.9997139819801053)
(241, 242, 0.9997159821061132)
(242, 243, 0.9997179822321212)
(243, 244, 0.9997199823581291)
(244, 245, 0.999721982484137)
(245, 246, 0.999723982610145)
(246, 247, 0.9997259827361529)
(247, 248, 0.9997279828621608)
(248, 249, 0.9997299829881687)
(249, 250, 0.9997319831141767)
(250, 251, 0.9997339832401846)
(251, 252, 0.9997359833661925)
(252, 253, 0.9997379834922004)
(253, 254, 0.9997399836182084)
(254, 255, 0.9997419837442163)
(255, 256, 0.9997439838702242)
(256, 257, 0.9997449839332282)
(257, 258, 0.9997459839962322)
(258, 259, 0.9997469840592361)
(259, 260, 0.9997479841222401)
(260, 261, 0.999748984185244)
(261, 262, 0.999749984248248)
(262, 263, 0.999750984311252)
(263, 264, 0.9997519843742559)
(264, 265, 0.9997529844372599)
(265, 266, 0.9997539845002639)
(266, 267, 0.9997549845632678)
(267, 268, 0.9997559846262718)
(268, 269, 0.9997569846892758)
(269, 270, 0.9997579847522797)
(270, 271, 0.9997589848152837)
(271, 272, 0.9997599848782877)
(272, 273, 0.9997609849412916)
(273, 274, 0.9997619850042956)
(274, 275, 0.9997629850672995)
(275, 276, 0.9997639851303035)
(276, 277, 0.9997649851933075)
(277, 278, 0.9997659852563114)
(278, 279, 0.9997669853193154)
(279, 280, 0.9997679853823194)
(280, 281, 0.9997689854453233)
(281, 282, 0.9997699855083273)
(282, 283, 0.9997709855713313)
(283, 284, 0.9997719856343352)
(284, 285, 0.9997729856973392)
(285, 286, 0.9997739857603432)
(286, 287, 0.9997749858233471)
(287, 288, 0.9997759858863511)
(288, 289, 0.999776985949355)
(289, 290, 0.999777986012359)
(290, 291, 0.999778986075363)
(291, 292, 0.9997799861383669)
(292, 293, 0.9997809862013709)
(293, 294, 0.9997819862643749)
(294, 295, 0.9997829863273788)
(295, 296, 0.9997839863903828)
(296, 297, 0.9997849864533868)
(297, 298, 0.9997859865163907)
(298, 299, 0.9997869865793947)
(299, 300, 0.9997879866423987)
(300, 301, 0.9997889867054026)
(301, 302, 0.9997899867684066)
(302, 303, 0.9997909868314105)
(303, 304, 0.9997919868944145)
(304, 305, 0.9997929869574185)
(305, 306, 0.9997939870204224)
(306, 307, 0.9997949870834264)
(307, 308, 0.9997959871464304)
(308, 309, 0.9997969872094343)
(309, 310, 0.9997979872724383)
(310, 311, 0.9997989873354423)
(311, 312, 0.9997999873984462)
(312, 313, 0.9998009874614502)
(313, 314, 0.9998019875244541)
(314, 315, 0.9998029875874581)
(315, 316, 0.9998039876504621)
(316, 317, 0.999804987713466)
(317, 318, 0.99980598777647)
(318, 319, 0.999806987839474)
(319, 320, 0.9998079879024779)
(320, 321, 0.9998089879654819)
(321, 322, 0.9998099880284859)
(322, 323, 0.9998109880914898)
(323, 324, 0.9998119881544938)
(324, 325, 0.9998129882174978)
(325, 326, 0.9998139882805017)
(326, 327, 0.9998149883435057)
(327, 328, 0.9998159884065096)
(328, 329, 0.9998169884695136)
(329, 330, 0.9998179885325176)
(330, 331, 0.9998189885955215)
(331, 332, 0.9998199886585255)
(332, 333, 0.9998209887215295)
(333, 334, 0.9998219887845334)
(334, 335, 0.9998229888475374)
(335, 336, 0.9998239889105414)
(336, 337, 0.9998249889735453)
(337, 338, 0.9998259890365493)
(338, 339, 0.9998269890995533)
(339, 340, 0.9998279891625572)
(340, 341, 0.9998289892255612)
(341, 342, 0.9998299892885651)
(342, 343, 0.9998309893515691)
(343, 344, 0.9998319894145731)
(344, 345, 0.999832989477577)
(345, 346, 0.999833989540581)
(346, 347, 0.999834989603585)
(347, 348, 0.9998359896665889)
(348, 349, 0.9998369897295929)
(349, 350, 0.9998379897925969)
(350, 351, 0.9998389898556008)
(351, 352, 0.9998399899186048)
(352, 353, 0.9998409899816088)
(353, 354, 0.9998419900446127)
(354, 355, 0.9998429901076167)
(355, 356, 0.9998439901706206)
(356, 357, 0.9998449902336246)
(357, 358, 0.9998459902966286)
(358, 359, 0.9998469903596325)
(359, 360, 0.9998479904226365)
(360, 361, 0.9998489904856405)
(361, 362, 0.9998499905486444)
(362, 363, 0.9998509906116484)
(363, 364, 0.9998519906746524)
(364, 365, 0.9998529907376563)
(365, 366, 0.9998539908006603)
(366, 367, 0.9998549908636643)
(367, 368, 0.9998559909266682)
(368, 369, 0.9998569909896722)
(369, 370, 0.9998579910526761)
(370, 371, 0.9998589911156801)
(371, 372, 0.9998599911786841)
(372, 373, 0.999860991241688)
(373, 374, 0.999861991304692)
(374, 375, 0.999862991367696)
(375, 376, 0.9998639914306999)
(376, 377, 0.9998649914937039)
(377, 378, 0.9998659915567079)
(378, 379, 0.9998669916197118)
(379, 380, 0.9998679916827158)
(380, 381, 0.9998689917457197)
(381, 382, 0.9998699918087237)
(382, 383, 0.9998709918717277)
(383, 384, 0.9998719919347316)
(384, 385, 0.9998729919977356)
(385, 386, 0.9998739920607396)
(386, 387, 0.9998749921237435)
(387, 388, 0.9998759921867475)
(388, 389, 0.9998769922497515)
(389, 390, 0.9998779923127554)
(390, 391, 0.9998789923757594)
(391, 392, 0.9998799924387634)
(392, 393, 0.9998809925017673)
(393, 394, 0.9998819925647713)
(394, 395, 0.9998829926277752)
(395, 396, 0.9998839926907792)
(396, 397, 0.9998849927537832)
(397, 398, 0.9998859928167871)
(398, 399, 0.9998869928797911)
(399, 400, 0.9998879929427951)
(400, 401, 0.999888993005799)
(401, 402, 0.999889993068803)
(402, 403, 0.999890993131807)
(403, 404, 0.9998919931948109)
(404, 405, 0.9998929932578149)
(405, 406, 0.9998939933208189)
(406, 407, 0.9998949933838228)
(407, 408, 0.9998959934468268)
(408, 409, 0.9998969935098307)
(409, 410, 0.9998979935728347)
(410, 411, 0.9998989936358387)
(411, 412, 0.9998999936988426)
(412, 413, 0.9999009937618466)
(413, 414, 0.9999019938248506)
(414, 415, 0.9999029938878545)
(415, 416, 0.9999039939508585)
(416, 417, 0.9999049940138625)
(417, 418, 0.9999059940768664)
(418, 419, 0.9999069941398704)
(419, 420, 0.9999079942028744)
(420, 421, 0.9999089942658783)
(421, 422, 0.9999099943288823)
(422, 423, 0.9999109943918862)
(423, 424, 0.9999119944548902)
(424, 425, 0.9999129945178942)
(425, 426, 0.9999139945808981)
(426, 427, 0.9999149946439021)
(427, 428, 0.9999159947069061)
(428, 429, 0.99991699476991)
(429, 430, 0.999917994832914)
(430, 431, 0.999918994895918)
(431, 432, 0.9999199949589219)
(432, 433, 0.9999209950219259)
(433, 434, 0.9999219950849298)
(434, 435, 0.9999229951479338)
(435, 436, 0.9999239952109378)
(436, 437, 0.9999249952739417)
(437, 438, 0.9999259953369457)
(438, 439, 0.9999269953999497)
(439, 440, 0.9999279954629536)
(440, 441, 0.9999289955259576)
(441, 442, 0.9999299955889616)
(442, 443, 0.9999309956519655)
(443, 444, 0.9999319957149695)
(444, 445, 0.9999329957779735)
(445, 446, 0.9999339958409774)
(446, 447, 0.9999349959039814)
(447, 448, 0.9999359959669853)
(448, 449, 0.9999369960299893)
(449, 450, 0.9999379960929933)
(450, 451, 0.9999389961559972)
(451, 452, 0.9999399962190012)
(452, 453, 0.9999409962820052)
(453, 454, 0.9999419963450091)
(454, 455, 0.9999429964080131)
(455, 456, 0.9999439964710171)
(456, 457, 0.999944996534021)
(457, 458, 0.999945996597025)
(458, 459, 0.999946996660029)
(459, 460, 0.9999479967230329)
(460, 461, 0.9999489967860369)
(461, 462, 0.9999499968490408)
(462, 463, 0.9999509969120448)
(463, 464, 0.9999519969750488)
(464, 465, 0.9999529970380527)
(465, 466, 0.9999539971010567)
(466, 467, 0.9999549971640607)
(467, 468, 0.9999559972270646)
(468, 469, 0.9999569972900686)
(469, 470, 0.9999579973530726)
(470, 471, 0.9999589974160765)
(471, 472, 0.9999599974790805)
(472, 473, 0.9999609975420845)
(473, 474, 0.9999619976050884)
(474, 475, 0.9999629976680924)
(475, 476, 0.9999639977310963)
(476, 477, 0.9999649977941003)
(477, 478, 0.9999659978571043)
(478, 479, 0.9999669979201082)
(479, 480, 0.9999679979831122)
(480, 481, 0.9999689980461162)
(481, 482, 0.9999699981091201)
(482, 483, 0.9999709981721241)
(483, 484, 0.9999719982351281)
(484, 485, 0.999972998298132)
(485, 486, 0.999973998361136)
(486, 487, 0.99997499842414)
(487, 488, 0.9999759984871439)
(488, 489, 0.9999769985501479)
(489, 490, 0.9999779986131518)
(490, 491, 0.9999789986761558)
(491, 492, 0.9999799987391598)
(492, 493, 0.9999809988021637)
(493, 494, 0.9999819988651677)
(494, 495, 0.9999829989281717)
(495, 496, 0.9999839989911756)
(496, 497, 0.9999849990541796)
(497, 498, 0.9999859991171836)
(498, 499, 0.9999869991801875)
(499, 500, 0.9999879992431915)
(500, 501, 0.9999889993061954)
(501, 502, 0.9999899993691994)
(502, 503, 0.9999909994322034)
(503, 504, 0.9999919994952073)
(504, 505, 0.9999929995582113)
(505, 506, 0.9999939996212153)
(506, 507, 0.9999949996842192)
(507, 508, 0.9999959997472232)
(508, 509, 0.9999969998102272)
(509, 510, 0.9999979998732311)
(510, 511, 0.9999989999362351)
(511, 512, 0.999999999999239)


==> figures/eth-experiment-latency/latency-q96.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.0)
(87, 88, 0.0)
(88, 89, 0.0)
(89, 90, 0.0)
(90, 91, 0.0)
(91, 92, 0.0)
(92, 93, 0.0)
(93, 94, 0.0)
(94, 95, 0.0)
(95, 96, 0.025844628211562175)
(96, 97, 0.05649255903118086)
(97, 98, 0.08742650786993429)
(98, 99, 0.11840545954386626)
(99, 100, 0.14940341241487362)
(100, 101, 0.1804133660419286)
(101, 102, 0.2114343203620272)
(102, 103, 0.24246027499714565)
(103, 104, 0.2734912299472839)
(104, 105, 0.30452418502343015)
(105, 106, 0.33556014028858827)
(106, 107, 0.36659709561675036)
(107, 108, 0.3976350510079164)
(108, 109, 0.42867300639908246)
(109, 110, 0.45971196185325247)
(110, 111, 0.4907509173074225)
(111, 112, 0.5217908728245965)
(112, 113, 0.5528308283417704)
(113, 114, 0.5838707838589444)
(114, 115, 0.6149107393761184)
(115, 116, 0.6459506948932924)
(116, 117, 0.6769906504104664)
(117, 118, 0.7080306059276403)
(118, 119, 0.7390705614448143)
(119, 120, 0.7701105169619883)
(120, 121, 0.8011504724791623)
(121, 122, 0.8321904279963362)
(122, 123, 0.8632303835135102)
(123, 124, 0.8942703390306842)
(124, 125, 0.9253102945478582)
(125, 126, 0.9563502500650322)
(126, 127, 0.9873902055822061)
(127, 128, 0.9927265417713863)
(128, 129, 0.9932935774946369)
(129, 130, 0.9935745951987522)
(130, 131, 0.9938156103827088)
(131, 132, 0.99403762436959)
(132, 133, 0.9942486376634275)
(133, 134, 0.9944476502012174)
(134, 135, 0.9946416624239874)
(135, 136, 0.9948316743947416)
(136, 137, 0.9950196862394879)
(137, 138, 0.9952036978322182)
(138, 139, 0.9953877094249485)
(139, 140, 0.9955717210176788)
(140, 141, 0.9957557326104091)
(141, 142, 0.9959387441401354)
(142, 143, 0.9961217556698617)
(143, 144, 0.9963037671365841)
(144, 145, 0.9964857786033064)
(145, 146, 0.9966677900700288)
(146, 147, 0.9968498015367512)
(147, 148, 0.9970318130034735)
(148, 149, 0.9972138244701959)
(149, 150, 0.9973958359369183)
(150, 151, 0.9975778474036406)
(151, 152, 0.997759858870363)
(152, 153, 0.9979418703370854)
(153, 154, 0.9981238818038077)
(154, 155, 0.9983058932705301)
(155, 156, 0.9984879047372525)
(156, 157, 0.9986699162039748)
(157, 158, 0.9988519276706972)
(158, 159, 0.9990339391374196)
(159, 160, 0.9990859424136259)
(160, 161, 0.9990969431066696)
(161, 162, 0.9991039435476974)
(162, 163, 0.9991099439257212)
(163, 164, 0.999115944303745)
(164, 165, 0.9991219446817687)
(165, 166, 0.9991279450597925)
(166, 167, 0.9991339454378163)
(167, 168, 0.9991399458158401)
(168, 169, 0.9991459461938639)
(169, 170, 0.9991519465718877)
(170, 171, 0.9991579469499114)
(171, 172, 0.9991629472649313)
(172, 173, 0.9991679475799511)
(173, 174, 0.9991729478949709)
(174, 175, 0.9991779482099907)
(175, 176, 0.9991829485250106)
(176, 177, 0.9991879488400304)
(177, 178, 0.9991929491550502)
(178, 179, 0.99919794947007)
(179, 180, 0.9992029497850898)
(180, 181, 0.9992079501001097)
(181, 182, 0.9992129504151295)
(182, 183, 0.9992179507301493)
(183, 184, 0.9992229510451691)
(184, 185, 0.9992279513601889)
(185, 186, 0.9992329516752088)
(186, 187, 0.9992379519902286)
(187, 188, 0.9992429523052484)
(188, 189, 0.9992479526202682)
(189, 190, 0.999252952935288)
(190, 191, 0.9992579532503079)
(191, 192, 0.9992619535023237)
(192, 193, 0.9992659537543396)
(193, 194, 0.9992699540063554)
(194, 195, 0.9992739542583713)
(195, 196, 0.9992779545103871)
(196, 197, 0.999281954762403)
(197, 198, 0.9992859550144189)
(198, 199, 0.9992899552664347)
(199, 200, 0.9992939555184506)
(200, 201, 0.9992979557704664)
(201, 202, 0.9993019560224823)
(202, 203, 0.9993059562744981)
(203, 204, 0.999309956526514)
(204, 205, 0.9993139567785299)
(205, 206, 0.9993179570305457)
(206, 207, 0.9993219572825616)
(207, 208, 0.9993259575345774)
(208, 209, 0.9993299577865933)
(209, 210, 0.9993339580386091)
(210, 211, 0.999337958290625)
(211, 212, 0.9993419585426409)
(212, 213, 0.9993459587946567)
(213, 214, 0.9993499590466726)
(214, 215, 0.9993539592986884)
(215, 216, 0.9993579595507043)
(216, 217, 0.9993619598027201)
(217, 218, 0.999365960054736)
(218, 219, 0.9993699603067518)
(219, 220, 0.9993739605587677)
(220, 221, 0.9993779608107836)
(221, 222, 0.9993819610627994)
(222, 223, 0.9993859613148153)
(223, 224, 0.9993899615668311)
(224, 225, 0.999392961755843)
(225, 226, 0.9993959619448549)
(226, 227, 0.9993989621338668)
(227, 228, 0.9994019623228787)
(228, 229, 0.9994049625118906)
(229, 230, 0.9994079627009025)
(230, 231, 0.9994109628899144)
(231, 232, 0.9994139630789263)
(232, 233, 0.9994169632679382)
(233, 234, 0.9994199634569501)
(234, 235, 0.999422963645962)
(235, 236, 0.9994259638349738)
(236, 237, 0.9994289640239857)
(237, 238, 0.9994319642129976)
(238, 239, 0.9994349644020095)
(239, 240, 0.9994379645910214)
(240, 241, 0.9994409647800333)
(241, 242, 0.9994439649690452)
(242, 243, 0.9994469651580571)
(243, 244, 0.999449965347069)
(244, 245, 0.9994529655360809)
(245, 246, 0.9994559657250928)
(246, 247, 0.9994589659141047)
(247, 248, 0.9994619661031166)
(248, 249, 0.9994649662921284)
(249, 250, 0.9994679664811403)
(250, 251, 0.9994709666701522)
(251, 252, 0.9994739668591641)
(252, 253, 0.999476967048176)
(253, 254, 0.9994799672371879)
(254, 255, 0.9994829674261998)
(255, 256, 0.9994859676152117)
(256, 257, 0.9994879677412196)
(257, 258, 0.9994899678672275)
(258, 259, 0.9994919679932355)
(259, 260, 0.9994939681192434)
(260, 261, 0.9994959682452513)
(261, 262, 0.9994979683712593)
(262, 263, 0.9994999684972672)
(263, 264, 0.9995019686232751)
(264, 265, 0.999503968749283)
(265, 266, 0.999505968875291)
(266, 267, 0.9995079690012989)
(267, 268, 0.9995099691273068)
(268, 269, 0.9995119692533148)
(269, 270, 0.9995139693793227)
(270, 271, 0.9995159695053306)
(271, 272, 0.9995179696313385)
(272, 273, 0.9995199697573465)
(273, 274, 0.9995219698833544)
(274, 275, 0.9995239700093623)
(275, 276, 0.9995259701353703)
(276, 277, 0.9995279702613782)
(277, 278, 0.9995299703873861)
(278, 279, 0.999531970513394)
(279, 280, 0.999533970639402)
(280, 281, 0.9995359707654099)
(281, 282, 0.9995379708914178)
(282, 283, 0.9995399710174258)
(283, 284, 0.9995419711434337)
(284, 285, 0.9995439712694416)
(285, 286, 0.9995459713954495)
(286, 287, 0.9995479715214575)
(287, 288, 0.9995499716474654)
(288, 289, 0.9995519717734733)
(289, 290, 0.9995539718994813)
(290, 291, 0.9995559720254892)
(291, 292, 0.9995579721514971)
(292, 293, 0.999559972277505)
(293, 294, 0.999561972403513)
(294, 295, 0.9995639725295209)
(295, 296, 0.9995659726555288)
(296, 297, 0.9995679727815368)
(297, 298, 0.9995699729075447)
(298, 299, 0.9995719730335526)
(299, 300, 0.9995739731595605)
(300, 301, 0.9995759732855685)
(301, 302, 0.9995779734115764)
(302, 303, 0.9995799735375843)
(303, 304, 0.9995819736635922)
(304, 305, 0.9995839737896002)
(305, 306, 0.9995859739156081)
(306, 307, 0.999587974041616)
(307, 308, 0.999589974167624)
(308, 309, 0.9995919742936319)
(309, 310, 0.9995939744196398)
(310, 311, 0.9995959745456477)
(311, 312, 0.9995979746716557)
(312, 313, 0.9995999747976636)
(313, 314, 0.9996019749236715)
(314, 315, 0.9996039750496795)
(315, 316, 0.9996059751756874)
(316, 317, 0.9996079753016953)
(317, 318, 0.9996099754277032)
(318, 319, 0.9996119755537112)
(319, 320, 0.9996139756797191)
(320, 321, 0.999615975805727)
(321, 322, 0.999617975931735)
(322, 323, 0.9996199760577429)
(323, 324, 0.9996219761837508)
(324, 325, 0.9996239763097587)
(325, 326, 0.9996259764357667)
(326, 327, 0.9996279765617746)
(327, 328, 0.9996299766877825)
(328, 329, 0.9996319768137905)
(329, 330, 0.9996339769397984)
(330, 331, 0.9996359770658063)
(331, 332, 0.9996379771918142)
(332, 333, 0.9996399773178222)
(333, 334, 0.9996419774438301)
(334, 335, 0.999643977569838)
(335, 336, 0.999645977695846)
(336, 337, 0.9996479778218539)
(337, 338, 0.9996499779478618)
(338, 339, 0.9996519780738697)
(339, 340, 0.9996539781998777)
(340, 341, 0.9996559783258856)
(341, 342, 0.9996579784518935)
(342, 343, 0.9996599785779015)
(343, 344, 0.9996619787039094)
(344, 345, 0.9996639788299173)
(345, 346, 0.9996659789559252)
(346, 347, 0.9996679790819332)
(347, 348, 0.9996699792079411)
(348, 349, 0.999671979333949)
(349, 350, 0.999673979459957)
(350, 351, 0.9996759795859649)
(351, 352, 0.9996779797119728)
(352, 353, 0.9996799798379807)
(353, 354, 0.9996819799639887)
(354, 355, 0.9996839800899966)
(355, 356, 0.9996859802160045)
(356, 357, 0.9996879803420124)
(357, 358, 0.9996899804680204)
(358, 359, 0.9996919805940283)
(359, 360, 0.9996939807200362)
(360, 361, 0.9996959808460442)
(361, 362, 0.9996979809720521)
(362, 363, 0.99969998109806)
(363, 364, 0.999701981224068)
(364, 365, 0.9997039813500759)
(365, 366, 0.9997059814760838)
(366, 367, 0.9997079816020917)
(367, 368, 0.9997099817280997)
(368, 369, 0.9997119818541076)
(369, 370, 0.9997139819801155)
(370, 371, 0.9997159821061234)
(371, 372, 0.9997179822321314)
(372, 373, 0.9997199823581393)
(373, 374, 0.9997219824841472)
(374, 375, 0.9997239826101552)
(375, 376, 0.9997259827361631)
(376, 377, 0.999727982862171)
(377, 378, 0.999729982988179)
(378, 379, 0.9997319831141869)
(379, 380, 0.9997339832401948)
(380, 381, 0.9997359833662027)
(381, 382, 0.9997379834922107)
(382, 383, 0.9997399836182186)
(383, 384, 0.9997419837442265)
(384, 385, 0.9997439838702344)
(385, 386, 0.9997459839962424)
(386, 387, 0.9997479841222503)
(387, 388, 0.9997499842482582)
(388, 389, 0.9997519843742662)
(389, 390, 0.9997539845002741)
(390, 391, 0.999755984626282)
(391, 392, 0.9997579847522899)
(392, 393, 0.9997599848782979)
(393, 394, 0.9997619850043058)
(394, 395, 0.9997639851303137)
(395, 396, 0.9997659852563217)
(396, 397, 0.9997679853823296)
(397, 398, 0.9997699855083375)
(398, 399, 0.9997719856343454)
(399, 400, 0.9997739857603534)
(400, 401, 0.9997759858863613)
(401, 402, 0.9997779860123692)
(402, 403, 0.9997799861383772)
(403, 404, 0.9997819862643851)
(404, 405, 0.999783986390393)
(405, 406, 0.9997859865164009)
(406, 407, 0.9997879866424089)
(407, 408, 0.9997899867684168)
(408, 409, 0.9997919868944247)
(409, 410, 0.9997939870204327)
(410, 411, 0.9997959871464406)
(411, 412, 0.9997979872724485)
(412, 413, 0.9997999873984564)
(413, 414, 0.9998019875244644)
(414, 415, 0.9998039876504723)
(415, 416, 0.9998059877764802)
(416, 417, 0.9998079879024881)
(417, 418, 0.9998099880284961)
(418, 419, 0.9998109880915)
(419, 420, 0.999811988154504)
(420, 421, 0.999812988217508)
(421, 422, 0.9998139882805119)
(422, 423, 0.9998149883435159)
(423, 424, 0.9998159884065199)
(424, 425, 0.9998169884695238)
(425, 426, 0.9998179885325278)
(426, 427, 0.9998189885955318)
(427, 428, 0.9998199886585357)
(428, 429, 0.9998209887215397)
(429, 430, 0.9998219887845436)
(430, 431, 0.9998229888475476)
(431, 432, 0.9998239889105516)
(432, 433, 0.9998249889735555)
(433, 434, 0.9998259890365595)
(434, 435, 0.9998269890995635)
(435, 436, 0.9998279891625674)
(436, 437, 0.9998289892255714)
(437, 438, 0.9998299892885754)
(438, 439, 0.9998309893515793)
(439, 440, 0.9998319894145833)
(440, 441, 0.9998329894775873)
(441, 442, 0.9998339895405912)
(442, 443, 0.9998349896035952)
(443, 444, 0.9998359896665991)
(444, 445, 0.9998369897296031)
(445, 446, 0.9998379897926071)
(446, 447, 0.999838989855611)
(447, 448, 0.999839989918615)
(448, 449, 0.999840989981619)
(449, 450, 0.9998419900446229)
(450, 451, 0.9998429901076269)
(451, 452, 0.9998439901706309)
(452, 453, 0.9998449902336348)
(453, 454, 0.9998459902966388)
(454, 455, 0.9998469903596428)
(455, 456, 0.9998479904226467)
(456, 457, 0.9998489904856507)
(457, 458, 0.9998499905486546)
(458, 459, 0.9998509906116586)
(459, 460, 0.9998519906746626)
(460, 461, 0.9998529907376665)
(461, 462, 0.9998539908006705)
(462, 463, 0.9998549908636745)
(463, 464, 0.9998559909266784)
(464, 465, 0.9998569909896824)
(465, 466, 0.9998579910526864)
(466, 467, 0.9998589911156903)
(467, 468, 0.9998599911786943)
(468, 469, 0.9998609912416982)
(469, 470, 0.9998619913047022)
(470, 471, 0.9998629913677062)
(471, 472, 0.9998639914307101)
(472, 473, 0.9998649914937141)
(473, 474, 0.9998659915567181)
(474, 475, 0.999866991619722)
(475, 476, 0.999867991682726)
(476, 477, 0.99986899174573)
(477, 478, 0.9998699918087339)
(478, 479, 0.9998709918717379)
(479, 480, 0.9998719919347419)
(480, 481, 0.9998729919977458)
(481, 482, 0.9998739920607498)
(482, 483, 0.9998749921237537)
(483, 484, 0.9998759921867577)
(484, 485, 0.9998769922497617)
(485, 486, 0.9998779923127656)
(486, 487, 0.9998789923757696)
(487, 488, 0.9998799924387736)
(488, 489, 0.9998809925017775)
(489, 490, 0.9998819925647815)
(490, 491, 0.9998829926277855)
(491, 492, 0.9998839926907894)
(492, 493, 0.9998849927537934)
(493, 494, 0.9998859928167974)
(494, 495, 0.9998869928798013)
(495, 496, 0.9998879929428053)
(496, 497, 0.9998889930058092)
(497, 498, 0.9998899930688132)
(498, 499, 0.9998909931318172)
(499, 500, 0.9998919931948211)
(500, 501, 0.9998929932578251)
(501, 502, 0.9998939933208291)
(502, 503, 0.999894993383833)
(503, 504, 0.999895993446837)
(504, 505, 0.999896993509841)
(505, 506, 0.9998979935728449)
(506, 507, 0.9998989936358489)
(507, 508, 0.9998999936988529)
(508, 509, 0.9999009937618568)
(509, 510, 0.9999019938248608)
(510, 511, 0.9999029938878647)
(511, 512, 0.9999039939508687)
(512, 513, 0.9999049940138727)
(513, 514, 0.9999059940768766)
(514, 515, 0.9999069941398806)
(515, 516, 0.9999079942028846)
(516, 517, 0.9999089942658885)
(517, 518, 0.9999099943288925)
(518, 519, 0.9999109943918965)
(519, 520, 0.9999119944549004)
(520, 521, 0.9999129945179044)
(521, 522, 0.9999139945809083)
(522, 523, 0.9999149946439123)
(523, 524, 0.9999159947069163)
(524, 525, 0.9999169947699202)
(525, 526, 0.9999179948329242)
(526, 527, 0.9999189948959282)
(527, 528, 0.9999199949589321)
(528, 529, 0.9999209950219361)
(529, 530, 0.9999219950849401)
(530, 531, 0.999922995147944)
(531, 532, 0.999923995210948)
(532, 533, 0.999924995273952)
(533, 534, 0.9999259953369559)
(534, 535, 0.9999269953999599)
(535, 536, 0.9999279954629638)
(536, 537, 0.9999289955259678)
(537, 538, 0.9999299955889718)
(538, 539, 0.9999309956519757)
(539, 540, 0.9999319957149797)
(540, 541, 0.9999329957779837)
(541, 542, 0.9999339958409876)
(542, 543, 0.9999349959039916)
(543, 544, 0.9999359959669956)
(544, 545, 0.9999369960299995)
(545, 546, 0.9999379960930035)
(546, 547, 0.9999389961560075)
(547, 548, 0.9999399962190114)
(548, 549, 0.9999409962820154)
(549, 550, 0.9999419963450193)
(550, 551, 0.9999429964080233)
(551, 552, 0.9999439964710273)
(552, 553, 0.9999449965340312)
(553, 554, 0.9999459965970352)
(554, 555, 0.9999469966600392)
(555, 556, 0.9999479967230431)
(556, 557, 0.9999489967860471)
(557, 558, 0.9999499968490511)
(558, 559, 0.999950996912055)
(559, 560, 0.999951996975059)
(560, 561, 0.999952997038063)
(561, 562, 0.9999539971010669)
(562, 563, 0.9999549971640709)
(563, 564, 0.9999559972270748)
(564, 565, 0.9999569972900788)
(565, 566, 0.9999579973530828)
(566, 567, 0.9999589974160867)
(567, 568, 0.9999599974790907)
(568, 569, 0.9999609975420947)
(569, 570, 0.9999619976050986)
(570, 571, 0.9999629976681026)
(571, 572, 0.9999639977311066)
(572, 573, 0.9999649977941105)
(573, 574, 0.9999659978571145)
(574, 575, 0.9999669979201184)
(575, 576, 0.9999679979831224)
(576, 577, 0.9999689980461264)
(577, 578, 0.9999699981091303)
(578, 579, 0.9999709981721343)
(579, 580, 0.9999719982351383)
(580, 581, 0.9999729982981422)
(581, 582, 0.9999739983611462)
(582, 583, 0.9999749984241502)
(583, 584, 0.9999759984871541)
(584, 585, 0.9999769985501581)
(585, 586, 0.9999779986131621)
(586, 587, 0.999978998676166)
(587, 588, 0.99997999873917)
(588, 589, 0.999980998802174)
(589, 590, 0.9999819988651779)
(590, 591, 0.9999829989281819)
(591, 592, 0.9999839989911858)
(592, 593, 0.9999849990541898)
(593, 594, 0.9999859991171938)
(594, 595, 0.9999869991801977)
(595, 596, 0.9999879992432017)
(596, 597, 0.9999889993062057)
(597, 598, 0.9999899993692096)
(598, 599, 0.9999909994322136)
(599, 600, 0.9999919994952176)
(600, 601, 0.9999929995582215)
(601, 602, 0.9999939996212255)
(602, 603, 0.9999949996842294)
(603, 604, 0.9999959997472334)
(604, 605, 0.9999969998102374)
(605, 606, 0.9999979998732413)
(606, 607, 0.9999989999362453)
(607, 608, 0.9999999999992493)


==> figures/eth-experiment-latency/latency-q97.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.0)
(87, 88, 0.0)
(88, 89, 0.0)
(89, 90, 0.0)
(90, 91, 0.0)
(91, 92, 0.0)
(92, 93, 0.0)
(93, 94, 0.0)
(94, 95, 0.0)
(95, 96, 0.0)
(96, 97, 0.027955761212937837)
(97, 98, 0.05772163646305708)
(98, 99, 0.0876765236209262)
(99, 100, 0.11770941569310481)
(100, 101, 0.14778231028544211)
(101, 102, 0.17788620683090242)
(102, 103, 0.2080061043844262)
(103, 104, 0.23813900275700156)
(104, 105, 0.2682789015706047)
(105, 106, 0.29842480076223166)
(106, 107, 0.3285747002058745)
(107, 108, 0.35872859990153316)
(108, 109, 0.38888249959719184)
(109, 110, 0.4190363992928505)
(110, 111, 0.44919129905151317)
(111, 112, 0.4793461988101758)
(112, 113, 0.5095010985688385)
(113, 114, 0.5396559983275012)
(114, 115, 0.5698108980861639)
(115, 116, 0.5999657978448266)
(116, 117, 0.6301206976034893)
(117, 118, 0.660275597362152)
(118, 119, 0.6904304971208147)
(119, 120, 0.7205853968794774)
(120, 121, 0.7507402966381401)
(121, 122, 0.7808951963968028)
(122, 123, 0.8110500961554655)
(123, 124, 0.8412049959141282)
(124, 125, 0.8713598956727909)
(125, 126, 0.9015147954314536)
(126, 127, 0.9316696951901163)
(127, 128, 0.961823594885775)
(128, 129, 0.9649677929702544)
(129, 130, 0.9663368792226882)
(130, 131, 0.9675349547014434)
(131, 132, 0.9686630257699207)
(132, 133, 0.9697500942552353)
(133, 134, 0.9708121611654507)
(134, 135, 0.9718532267525827)
(135, 136, 0.9728852917726789)
(136, 137, 0.9739103563517474)
(137, 138, 0.9749314206788)
(138, 139, 0.9759474846908328)
(139, 140, 0.9769605485138536)
(140, 141, 0.9779736123368744)
(141, 142, 0.9789866761598952)
(142, 143, 0.979999739982916)
(143, 144, 0.9810128038059368)
(144, 145, 0.9820258676289576)
(145, 146, 0.9830389314519784)
(146, 147, 0.9840519952749992)
(147, 148, 0.98506505909802)
(148, 149, 0.9860781229210408)
(149, 150, 0.9870911867440616)
(150, 151, 0.9881042505670824)
(151, 152, 0.9891173143901032)
(152, 153, 0.990130378213124)
(153, 154, 0.9911434420361448)
(154, 155, 0.9921565058591656)
(155, 156, 0.9931695696821864)
(156, 157, 0.9941826335052072)
(157, 158, 0.995195697328228)
(158, 159, 0.9962087611512488)
(159, 160, 0.9972218249742696)
(160, 161, 0.9973528332277896)
(161, 162, 0.9974228376380674)
(162, 163, 0.9974848415443135)
(163, 164, 0.9975418451355398)
(164, 165, 0.9975978486637621)
(165, 166, 0.9976538521919844)
(166, 167, 0.9977078555941987)
(167, 168, 0.997761858996413)
(168, 169, 0.9978148623356233)
(169, 170, 0.9978668656118297)
(170, 171, 0.997918868888036)
(171, 172, 0.9979708721642424)
(172, 173, 0.9980228754404488)
(173, 174, 0.9980748787166551)
(174, 175, 0.9981258819298575)
(175, 176, 0.9981768851430599)
(176, 177, 0.9982278883562623)
(177, 178, 0.9982788915694647)
(178, 179, 0.9983298947826671)
(179, 180, 0.9983808979958695)
(180, 181, 0.9984319012090719)
(181, 182, 0.9984829044222743)
(182, 183, 0.9985339076354767)
(183, 184, 0.9985849108486791)
(184, 185, 0.9986359140618815)
(185, 186, 0.9986869172750839)
(186, 187, 0.9987379204882862)
(187, 188, 0.9987889237014886)
(188, 189, 0.998839926914691)
(189, 190, 0.9988909301278934)
(190, 191, 0.9989419333410958)
(191, 192, 0.9989929365542982)
(192, 193, 0.9990079374993578)
(193, 194, 0.9990169380663935)
(194, 195, 0.9990259386334291)
(195, 196, 0.9990349392004648)
(196, 197, 0.9990439397675005)
(197, 198, 0.9990529403345362)
(198, 199, 0.9990619409015719)
(199, 200, 0.9990699414056036)
(200, 201, 0.9990779419096353)
(201, 202, 0.999085942413667)
(202, 203, 0.9990939429176987)
(203, 204, 0.9991019434217304)
(204, 205, 0.9991099439257621)
(205, 206, 0.9991179444297938)
(206, 207, 0.9991259449338256)
(207, 208, 0.9991339454378573)
(208, 209, 0.999141945941889)
(209, 210, 0.9991499464459207)
(210, 211, 0.9991579469499524)
(211, 212, 0.9991659474539841)
(212, 213, 0.9991739479580158)
(213, 214, 0.9991819484620476)
(214, 215, 0.9991899489660793)
(215, 216, 0.999197949470111)
(216, 217, 0.9992059499741427)
(217, 218, 0.9992139504781744)
(218, 219, 0.9992219509822061)
(219, 220, 0.9992299514862378)
(220, 221, 0.9992379519902695)
(221, 222, 0.9992459524943013)
(222, 223, 0.999253952998333)
(223, 224, 0.9992619535023647)
(224, 225, 0.9992669538173845)
(225, 226, 0.9992719541324043)
(226, 227, 0.9992769544474241)
(227, 228, 0.999281954762444)
(228, 229, 0.9992869550774638)
(229, 230, 0.9992919553924836)
(230, 231, 0.9992969557075034)
(231, 232, 0.9993019560225233)
(232, 233, 0.9993069563375431)
(233, 234, 0.9993119566525629)
(234, 235, 0.9993169569675827)
(235, 236, 0.9993219572826025)
(236, 237, 0.9993269575976224)
(237, 238, 0.9993319579126422)
(238, 239, 0.999336958227662)
(239, 240, 0.9993419585426818)
(240, 241, 0.9993469588577016)
(241, 242, 0.9993519591727215)
(242, 243, 0.9993569594877413)
(243, 244, 0.9993619598027611)
(244, 245, 0.9993669601177809)
(245, 246, 0.9993719604328007)
(246, 247, 0.9993769607478206)
(247, 248, 0.9993819610628404)
(248, 249, 0.9993869613778602)
(249, 250, 0.99939196169288)
(250, 251, 0.9993969620078998)
(251, 252, 0.9994019623229197)
(252, 253, 0.9994069626379395)
(253, 254, 0.9994119629529593)
(254, 255, 0.9994169632679791)
(255, 256, 0.999421963582999)
(256, 257, 0.9994249637720108)
(257, 258, 0.9994279639610227)
(258, 259, 0.9994309641500346)
(259, 260, 0.9994339643390465)
(260, 261, 0.9994369645280584)
(261, 262, 0.9994399647170703)
(262, 263, 0.9994429649060822)
(263, 264, 0.9994459650950941)
(264, 265, 0.999448965284106)
(265, 266, 0.9994519654731179)
(266, 267, 0.9994549656621298)
(267, 268, 0.9994579658511417)
(268, 269, 0.9994609660401536)
(269, 270, 0.9994639662291654)
(270, 271, 0.9994669664181773)
(271, 272, 0.9994699666071892)
(272, 273, 0.9994729667962011)
(273, 274, 0.999475966985213)
(274, 275, 0.9994789671742249)
(275, 276, 0.9994819673632368)
(276, 277, 0.9994849675522487)
(277, 278, 0.9994879677412606)
(278, 279, 0.9994909679302725)
(279, 280, 0.9994939681192844)
(280, 281, 0.9994969683082963)
(281, 282, 0.9994999684973082)
(282, 283, 0.99950296868632)
(283, 284, 0.9995059688753319)
(284, 285, 0.9995089690643438)
(285, 286, 0.9995119692533557)
(286, 287, 0.9995149694423676)
(287, 288, 0.9995179696313795)
(288, 289, 0.9995199697573874)
(289, 290, 0.9995219698833954)
(290, 291, 0.9995239700094033)
(291, 292, 0.9995259701354112)
(292, 293, 0.9995279702614192)
(293, 294, 0.9995299703874271)
(294, 295, 0.999531970513435)
(295, 296, 0.9995339706394429)
(296, 297, 0.9995359707654509)
(297, 298, 0.9995379708914588)
(298, 299, 0.9995399710174667)
(299, 300, 0.9995419711434747)
(300, 301, 0.9995439712694826)
(301, 302, 0.9995459713954905)
(302, 303, 0.9995479715214984)
(303, 304, 0.9995499716475064)
(304, 305, 0.9995519717735143)
(305, 306, 0.9995539718995222)
(306, 307, 0.9995559720255301)
(307, 308, 0.9995579721515381)
(308, 309, 0.999559972277546)
(309, 310, 0.9995619724035539)
(310, 311, 0.9995639725295619)
(311, 312, 0.9995659726555698)
(312, 313, 0.9995679727815777)
(313, 314, 0.9995699729075856)
(314, 315, 0.9995719730335936)
(315, 316, 0.9995739731596015)
(316, 317, 0.9995759732856094)
(317, 318, 0.9995779734116174)
(318, 319, 0.9995799735376253)
(319, 320, 0.9995819736636332)
(320, 321, 0.9995839737896411)
(321, 322, 0.9995859739156491)
(322, 323, 0.999587974041657)
(323, 324, 0.9995899741676649)
(324, 325, 0.9995919742936729)
(325, 326, 0.9995939744196808)
(326, 327, 0.9995959745456887)
(327, 328, 0.9995979746716966)
(328, 329, 0.9995999747977046)
(329, 330, 0.9996019749237125)
(330, 331, 0.9996039750497204)
(331, 332, 0.9996059751757284)
(332, 333, 0.9996079753017363)
(333, 334, 0.9996099754277442)
(334, 335, 0.9996119755537521)
(335, 336, 0.9996139756797601)
(336, 337, 0.999615975805768)
(337, 338, 0.9996179759317759)
(338, 339, 0.9996199760577839)
(339, 340, 0.9996219761837918)
(340, 341, 0.9996239763097997)
(341, 342, 0.9996259764358076)
(342, 343, 0.9996279765618156)
(343, 344, 0.9996299766878235)
(344, 345, 0.9996319768138314)
(345, 346, 0.9996339769398394)
(346, 347, 0.9996359770658473)
(347, 348, 0.9996379771918552)
(348, 349, 0.9996399773178631)
(349, 350, 0.9996419774438711)
(350, 351, 0.999643977569879)
(351, 352, 0.9996459776958869)
(352, 353, 0.9996479778218949)
(353, 354, 0.9996499779479028)
(354, 355, 0.9996519780739107)
(355, 356, 0.9996539781999186)
(356, 357, 0.9996559783259266)
(357, 358, 0.9996579784519345)
(358, 359, 0.9996599785779424)
(359, 360, 0.9996619787039503)
(360, 361, 0.9996639788299583)
(361, 362, 0.9996659789559662)
(362, 363, 0.9996679790819741)
(363, 364, 0.9996699792079821)
(364, 365, 0.99967197933399)
(365, 366, 0.9996739794599979)
(366, 367, 0.9996759795860058)
(367, 368, 0.9996779797120138)
(368, 369, 0.9996799798380217)
(369, 370, 0.9996819799640296)
(370, 371, 0.9996839800900376)
(371, 372, 0.9996859802160455)
(372, 373, 0.9996879803420534)
(373, 374, 0.9996899804680613)
(374, 375, 0.9996919805940693)
(375, 376, 0.9996939807200772)
(376, 377, 0.9996959808460851)
(377, 378, 0.9996979809720931)
(378, 379, 0.999699981098101)
(379, 380, 0.9997019812241089)
(380, 381, 0.9997039813501168)
(381, 382, 0.9997059814761248)
(382, 383, 0.9997079816021327)
(383, 384, 0.9997099817281406)
(384, 385, 0.9997119818541486)
(385, 386, 0.9997139819801565)
(386, 387, 0.9997159821061644)
(387, 388, 0.9997179822321723)
(388, 389, 0.9997199823581803)
(389, 390, 0.9997219824841882)
(390, 391, 0.9997239826101961)
(391, 392, 0.999725982736204)
(392, 393, 0.999727982862212)
(393, 394, 0.9997299829882199)
(394, 395, 0.9997319831142278)
(395, 396, 0.9997339832402358)
(396, 397, 0.9997359833662437)
(397, 398, 0.9997379834922516)
(398, 399, 0.9997399836182596)
(399, 400, 0.9997419837442675)
(400, 401, 0.9997439838702754)
(401, 402, 0.9997459839962833)
(402, 403, 0.9997479841222913)
(403, 404, 0.9997499842482992)
(404, 405, 0.9997519843743071)
(405, 406, 0.999753984500315)
(406, 407, 0.999755984626323)
(407, 408, 0.9997579847523309)
(408, 409, 0.9997599848783388)
(409, 410, 0.9997619850043468)
(410, 411, 0.9997639851303547)
(411, 412, 0.9997659852563626)
(412, 413, 0.9997679853823705)
(413, 414, 0.9997699855083785)
(414, 415, 0.9997719856343864)
(415, 416, 0.9997739857603943)
(416, 417, 0.9997759858864023)
(417, 418, 0.9997779860124102)
(418, 419, 0.9997799861384181)
(419, 420, 0.999781986264426)
(420, 421, 0.999783986390434)
(421, 422, 0.9997859865164419)
(422, 423, 0.9997879866424498)
(423, 424, 0.9997899867684578)
(424, 425, 0.9997919868944657)
(425, 426, 0.9997939870204736)
(426, 427, 0.9997959871464815)
(427, 428, 0.9997979872724895)
(428, 429, 0.9997999873984974)
(429, 430, 0.9998019875245053)
(430, 431, 0.9998039876505133)
(431, 432, 0.9998059877765212)
(432, 433, 0.9998079879025291)
(433, 434, 0.999809988028537)
(434, 435, 0.999811988154545)
(435, 436, 0.9998139882805529)
(436, 437, 0.9998159884065608)
(437, 438, 0.9998179885325688)
(438, 439, 0.9998199886585767)
(439, 440, 0.9998219887845846)
(440, 441, 0.9998239889105925)
(441, 442, 0.9998259890366005)
(442, 443, 0.9998279891626084)
(443, 444, 0.9998299892886163)
(444, 445, 0.9998319894146243)
(445, 446, 0.9998339895406322)
(446, 447, 0.9998359896666401)
(447, 448, 0.999837989792648)
(448, 449, 0.999839989918656)
(449, 450, 0.9998409899816599)
(450, 451, 0.9998419900446639)
(451, 452, 0.9998429901076679)
(452, 453, 0.9998439901706718)
(453, 454, 0.9998449902336758)
(454, 455, 0.9998459902966798)
(455, 456, 0.9998469903596837)
(456, 457, 0.9998479904226877)
(457, 458, 0.9998489904856916)
(458, 459, 0.9998499905486956)
(459, 460, 0.9998509906116996)
(460, 461, 0.9998519906747035)
(461, 462, 0.9998529907377075)
(462, 463, 0.9998539908007115)
(463, 464, 0.9998549908637154)
(464, 465, 0.9998559909267194)
(465, 466, 0.9998569909897234)
(466, 467, 0.9998579910527273)
(467, 468, 0.9998589911157313)
(468, 469, 0.9998599911787353)
(469, 470, 0.9998609912417392)
(470, 471, 0.9998619913047432)
(471, 472, 0.9998629913677471)
(472, 473, 0.9998639914307511)
(473, 474, 0.9998649914937551)
(474, 475, 0.999865991556759)
(475, 476, 0.999866991619763)
(476, 477, 0.999867991682767)
(477, 478, 0.9998689917457709)
(478, 479, 0.9998699918087749)
(479, 480, 0.9998709918717789)
(480, 481, 0.9998719919347828)
(481, 482, 0.9998729919977868)
(482, 483, 0.9998739920607908)
(483, 484, 0.9998749921237947)
(484, 485, 0.9998759921867987)
(485, 486, 0.9998769922498026)
(486, 487, 0.9998779923128066)
(487, 488, 0.9998789923758106)
(488, 489, 0.9998799924388145)
(489, 490, 0.9998809925018185)
(490, 491, 0.9998819925648225)
(491, 492, 0.9998829926278264)
(492, 493, 0.9998839926908304)
(493, 494, 0.9998849927538344)
(494, 495, 0.9998859928168383)
(495, 496, 0.9998869928798423)
(496, 497, 0.9998879929428462)
(497, 498, 0.9998889930058502)
(498, 499, 0.9998899930688542)
(499, 500, 0.9998909931318581)
(500, 501, 0.9998919931948621)
(501, 502, 0.9998929932578661)
(502, 503, 0.99989399332087)
(503, 504, 0.999894993383874)
(504, 505, 0.999895993446878)
(505, 506, 0.9998969935098819)
(506, 507, 0.9998979935728859)
(507, 508, 0.9998989936358899)
(508, 509, 0.9998999936988938)
(509, 510, 0.9999009937618978)
(510, 511, 0.9999019938249017)
(511, 512, 0.9999029938879057)
(512, 513, 0.9999039939509097)
(513, 514, 0.9999049940139136)
(514, 515, 0.9999059940769176)
(515, 516, 0.9999069941399216)
(516, 517, 0.9999079942029255)
(517, 518, 0.9999089942659295)
(518, 519, 0.9999099943289335)
(519, 520, 0.9999109943919374)
(520, 521, 0.9999119944549414)
(521, 522, 0.9999129945179454)
(522, 523, 0.9999139945809493)
(523, 524, 0.9999149946439533)
(524, 525, 0.9999159947069572)
(525, 526, 0.9999169947699612)
(526, 527, 0.9999179948329652)
(527, 528, 0.9999189948959691)
(528, 529, 0.9999199949589731)
(529, 530, 0.9999209950219771)
(530, 531, 0.999921995084981)
(531, 532, 0.999922995147985)
(532, 533, 0.999923995210989)
(533, 534, 0.9999249952739929)
(534, 535, 0.9999259953369969)
(535, 536, 0.9999269954000009)
(536, 537, 0.9999279954630048)
(537, 538, 0.9999289955260088)
(538, 539, 0.9999299955890127)
(539, 540, 0.9999309956520167)
(540, 541, 0.9999319957150207)
(541, 542, 0.9999329957780246)
(542, 543, 0.9999339958410286)
(543, 544, 0.9999349959040326)
(544, 545, 0.9999359959670365)
(545, 546, 0.9999369960300405)
(546, 547, 0.9999379960930445)
(547, 548, 0.9999389961560484)
(548, 549, 0.9999399962190524)
(549, 550, 0.9999409962820563)
(550, 551, 0.9999419963450603)
(551, 552, 0.9999429964080643)
(552, 553, 0.9999439964710682)
(553, 554, 0.9999449965340722)
(554, 555, 0.9999459965970762)
(555, 556, 0.9999469966600801)
(556, 557, 0.9999479967230841)
(557, 558, 0.9999489967860881)
(558, 559, 0.999949996849092)
(559, 560, 0.999950996912096)
(560, 561, 0.9999519969751)
(561, 562, 0.9999529970381039)
(562, 563, 0.9999539971011079)
(563, 564, 0.9999549971641118)
(564, 565, 0.9999559972271158)
(565, 566, 0.9999569972901198)
(566, 567, 0.9999579973531237)
(567, 568, 0.9999589974161277)
(568, 569, 0.9999599974791317)
(569, 570, 0.9999609975421356)
(570, 571, 0.9999619976051396)
(571, 572, 0.9999629976681436)
(572, 573, 0.9999639977311475)
(573, 574, 0.9999649977941515)
(574, 575, 0.9999659978571555)
(575, 576, 0.9999669979201594)
(576, 577, 0.9999679979831634)
(577, 578, 0.9999689980461673)
(578, 579, 0.9999699981091713)
(579, 580, 0.9999709981721753)
(580, 581, 0.9999719982351792)
(581, 582, 0.9999729982981832)
(582, 583, 0.9999739983611872)
(583, 584, 0.9999749984241911)
(584, 585, 0.9999759984871951)
(585, 586, 0.9999769985501991)
(586, 587, 0.999977998613203)
(587, 588, 0.999978998676207)
(588, 589, 0.999979998739211)
(589, 590, 0.9999809988022149)
(590, 591, 0.9999819988652189)
(591, 592, 0.9999829989282228)
(592, 593, 0.9999839989912268)
(593, 594, 0.9999849990542308)
(594, 595, 0.9999859991172347)
(595, 596, 0.9999869991802387)
(596, 597, 0.9999879992432427)
(597, 598, 0.9999889993062466)
(598, 599, 0.9999899993692506)
(599, 600, 0.9999909994322546)
(600, 601, 0.9999919994952585)
(601, 602, 0.9999929995582625)
(602, 603, 0.9999939996212664)
(603, 604, 0.9999949996842704)
(604, 605, 0.9999959997472744)
(605, 606, 0.9999969998102783)
(606, 607, 0.9999979998732823)
(607, 608, 0.9999989999362863)
(608, 609, 0.9999999999992902)


==> figures/eth-experiment-latency/latency-q98.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.0)
(87, 88, 0.0)
(88, 89, 0.0)
(89, 90, 0.0)
(90, 91, 0.0)
(91, 92, 0.0)
(92, 93, 0.0)
(93, 94, 0.0)
(94, 95, 0.0)
(95, 96, 0.0)
(96, 97, 0.02721271440098989)
(97, 98, 0.05610153439662952)
(98, 99, 0.08523036951322138)
(99, 100, 0.11446721143424175)
(100, 101, 0.14377005751352398)
(101, 102, 0.173109905923953)
(102, 103, 0.20247675603548917)
(103, 104, 0.23185560690307294)
(104, 105, 0.2612434583376924)
(105, 106, 0.2906403103393476)
(106, 107, 0.32004216265602264)
(107, 108, 0.3494490152877175)
(108, 109, 0.3788568679824163)
(109, 110, 0.4082657207401191)
(110, 111, 0.43767557356082587)
(111, 112, 0.4670854263815326)
(112, 113, 0.49649527920223935)
(113, 114, 0.5259051320229461)
(114, 115, 0.5553149848436528)
(115, 116, 0.5847248376643596)
(116, 117, 0.6141366906110742)
(117, 118, 0.6435485435577889)
(118, 119, 0.6729603965045036)
(119, 120, 0.7023722494512182)
(120, 121, 0.7317841023979329)
(121, 122, 0.7611959553446476)
(122, 123, 0.7906078082913622)
(123, 124, 0.8200196612380769)
(124, 125, 0.8494315141847916)
(125, 126, 0.8788433671315062)
(126, 127, 0.9082562201412249)
(127, 128, 0.9376690731509435)
(128, 129, 0.9414033084077648)
(129, 130, 0.9435234419761795)
(130, 131, 0.9454305621247489)
(131, 132, 0.947242676287941)
(132, 133, 0.9489897863558752)
(133, 134, 0.9507088946596982)
(134, 135, 0.9523970010103983)
(135, 136, 0.9540741066680546)
(136, 137, 0.9557402116326673)
(137, 138, 0.9574003162192563)
(138, 139, 0.9590554204908253)
(139, 140, 0.9607065245103784)
(140, 141, 0.9623566284669276)
(141, 142, 0.9640057323604728)
(142, 143, 0.965654836254018)
(143, 144, 0.9673039401475633)
(144, 145, 0.9689530440411085)
(145, 146, 0.9706021479346537)
(146, 147, 0.9722512518281989)
(147, 148, 0.9739003557217442)
(148, 149, 0.9755474594892815)
(149, 150, 0.9771945632568187)
(150, 151, 0.978841667024356)
(151, 152, 0.9804887707918933)
(152, 153, 0.9821358745594306)
(153, 154, 0.9837829783269679)
(154, 155, 0.9854300820945052)
(155, 156, 0.9870771858620425)
(156, 157, 0.9887242896295798)
(157, 158, 0.9903713933971171)
(158, 159, 0.9920184971646544)
(159, 160, 0.9936656009321917)
(160, 161, 0.9938996156751205)
(161, 162, 0.994046624936704)
(162, 163, 0.9941826335052438)
(163, 164, 0.99430764138074)
(164, 165, 0.9944286490042203)
(165, 166, 0.9945486565646967)
(166, 167, 0.994666663999165)
(167, 168, 0.9947846714336334)
(168, 169, 0.9949026788681017)
(169, 170, 0.995019686239566)
(170, 171, 0.9951366936110304)
(171, 172, 0.9952527009194908)
(172, 173, 0.9953687082279512)
(173, 174, 0.9954847155364116)
(174, 175, 0.995599722781868)
(175, 176, 0.9957147300273245)
(176, 177, 0.9958297372727809)
(177, 178, 0.9959447445182373)
(178, 179, 0.9960597517636938)
(179, 180, 0.9961747590091502)
(180, 181, 0.9962897662546066)
(181, 182, 0.9964047735000631)
(182, 183, 0.9965197807455195)
(183, 184, 0.9966347879909759)
(184, 185, 0.9967497952364324)
(185, 186, 0.9968648024818888)
(186, 187, 0.9969798097273452)
(187, 188, 0.9970948169728017)
(188, 189, 0.9972098242182581)
(189, 190, 0.9973248314637145)
(190, 191, 0.997438838646167)
(191, 192, 0.9975528458286195)
(192, 193, 0.9975788474667227)
(193, 194, 0.9975978486637981)
(194, 195, 0.9976158497978695)
(195, 196, 0.997633850931941)
(196, 197, 0.9976518520660125)
(197, 198, 0.997669853200084)
(198, 199, 0.9976878543341554)
(199, 200, 0.9977058554682269)
(200, 201, 0.9977238566022983)
(201, 202, 0.9977418577363698)
(202, 203, 0.9977598588704413)
(203, 204, 0.9977778600045127)
(204, 205, 0.9977958611385842)
(205, 206, 0.9978138622726557)
(206, 207, 0.9978318634067271)
(207, 208, 0.9978498645407986)
(208, 209, 0.9978678656748701)
(209, 210, 0.9978858668089415)
(210, 211, 0.997903867943013)
(211, 212, 0.9979218690770845)
(212, 213, 0.9979398702111559)
(213, 214, 0.9979578713452274)
(214, 215, 0.9979758724792989)
(215, 216, 0.9979938736133703)
(216, 217, 0.9980118747474418)
(217, 218, 0.9980298758815133)
(218, 219, 0.9980478770155847)
(219, 220, 0.9980658781496562)
(220, 221, 0.9980838792837277)
(221, 222, 0.9981018804177991)
(222, 223, 0.9981198815518706)
(223, 224, 0.9981378826859421)
(224, 225, 0.9981478833159817)
(225, 226, 0.9981578839460213)
(226, 227, 0.998167884576061)
(227, 228, 0.9981778852061006)
(228, 229, 0.9981868857731363)
(229, 230, 0.998195886340172)
(230, 231, 0.9982048869072077)
(231, 232, 0.9982138874742433)
(232, 233, 0.998222888041279)
(233, 234, 0.9982318886083147)
(234, 235, 0.9982408891753504)
(235, 236, 0.998249889742386)
(236, 237, 0.9982588903094217)
(237, 238, 0.9982678908764574)
(238, 239, 0.9982768914434931)
(239, 240, 0.9982858920105288)
(240, 241, 0.9982948925775644)
(241, 242, 0.9983038931446001)
(242, 243, 0.9983128937116358)
(243, 244, 0.9983218942786715)
(244, 245, 0.9983308948457071)
(245, 246, 0.9983398954127428)
(246, 247, 0.9983488959797785)
(247, 248, 0.9983578965468142)
(248, 249, 0.9983668971138498)
(249, 250, 0.9983758976808855)
(250, 251, 0.9983848982479212)
(251, 252, 0.9983938988149569)
(252, 253, 0.9984028993819926)
(253, 254, 0.9984118999490282)
(254, 255, 0.9984209005160639)
(255, 256, 0.9984299010830996)
(256, 257, 0.9984389016501353)
(257, 258, 0.998447902217171)
(258, 259, 0.9984569027842066)
(259, 260, 0.9984659033512423)
(260, 261, 0.998474903918278)
(261, 262, 0.9984839044853137)
(262, 263, 0.9984929050523493)
(263, 264, 0.998501905619385)
(264, 265, 0.9985109061864207)
(265, 266, 0.9985199067534564)
(266, 267, 0.998528907320492)
(267, 268, 0.9985379078875277)
(268, 269, 0.9985469084545634)
(269, 270, 0.9985559090215991)
(270, 271, 0.9985649095886348)
(271, 272, 0.9985739101556704)
(272, 273, 0.9985829107227061)
(273, 274, 0.9985919112897418)
(274, 275, 0.9986009118567775)
(275, 276, 0.9986099124238131)
(276, 277, 0.9986189129908488)
(277, 278, 0.9986279135578845)
(278, 279, 0.9986369141249202)
(279, 280, 0.9986459146919558)
(280, 281, 0.9986549152589915)
(281, 282, 0.9986639158260272)
(282, 283, 0.9986729163930629)
(283, 284, 0.9986819169600986)
(284, 285, 0.9986909175271342)
(285, 286, 0.9986999180941699)
(286, 287, 0.9987089186612056)
(287, 288, 0.9987179192282413)
(288, 289, 0.998723919606265)
(289, 290, 0.9987299199842888)
(290, 291, 0.9987359203623126)
(291, 292, 0.9987419207403364)
(292, 293, 0.9987479211183602)
(293, 294, 0.998753921496384)
(294, 295, 0.9987599218744078)
(295, 296, 0.9987659222524315)
(296, 297, 0.9987719226304553)
(297, 298, 0.9987779230084791)
(298, 299, 0.9987839233865029)
(299, 300, 0.9987899237645267)
(300, 301, 0.9987959241425505)
(301, 302, 0.9988019245205743)
(302, 303, 0.998807924898598)
(303, 304, 0.9988139252766218)
(304, 305, 0.9988199256546456)
(305, 306, 0.9988259260326694)
(306, 307, 0.9988319264106932)
(307, 308, 0.998837926788717)
(308, 309, 0.9988439271667408)
(309, 310, 0.9988499275447645)
(310, 311, 0.9988559279227883)
(311, 312, 0.9988619283008121)
(312, 313, 0.9988679286788359)
(313, 314, 0.9988739290568597)
(314, 315, 0.9988799294348835)
(315, 316, 0.9988859298129072)
(316, 317, 0.998891930190931)
(317, 318, 0.9988979305689548)
(318, 319, 0.9989039309469786)
(319, 320, 0.9989099313250024)
(320, 321, 0.9989139315770182)
(321, 322, 0.9989179318290341)
(322, 323, 0.99892193208105)
(323, 324, 0.9989259323330658)
(324, 325, 0.9989299325850817)
(325, 326, 0.9989339328370975)
(326, 327, 0.9989379330891134)
(327, 328, 0.9989419333411292)
(328, 329, 0.9989459335931451)
(329, 330, 0.998949933845161)
(330, 331, 0.9989539340971768)
(331, 332, 0.9989579343491927)
(332, 333, 0.9989619346012085)
(333, 334, 0.9989659348532244)
(334, 335, 0.9989699351052402)
(335, 336, 0.9989739353572561)
(336, 337, 0.998977935609272)
(337, 338, 0.9989819358612878)
(338, 339, 0.9989859361133037)
(339, 340, 0.9989899363653195)
(340, 341, 0.9989939366173354)
(341, 342, 0.9989979368693512)
(342, 343, 0.9990019371213671)
(343, 344, 0.999005937373383)
(344, 345, 0.9990099376253988)
(345, 346, 0.9990139378774147)
(346, 347, 0.9990179381294305)
(347, 348, 0.9990219383814464)
(348, 349, 0.9990259386334622)
(349, 350, 0.9990299388854781)
(350, 351, 0.9990339391374939)
(351, 352, 0.9990379393895098)
(352, 353, 0.9990419396415257)
(353, 354, 0.9990449398305375)
(354, 355, 0.9990479400195494)
(355, 356, 0.9990509402085613)
(356, 357, 0.9990539403975732)
(357, 358, 0.9990569405865851)
(358, 359, 0.999059940775597)
(359, 360, 0.9990629409646089)
(360, 361, 0.9990659411536208)
(361, 362, 0.9990689413426327)
(362, 363, 0.9990719415316446)
(363, 364, 0.9990749417206565)
(364, 365, 0.9990779419096684)
(365, 366, 0.9990809420986803)
(366, 367, 0.9990839422876922)
(367, 368, 0.999086942476704)
(368, 369, 0.9990899426657159)
(369, 370, 0.9990929428547278)
(370, 371, 0.9990959430437397)
(371, 372, 0.9990989432327516)
(372, 373, 0.9991019434217635)
(373, 374, 0.9991049436107754)
(374, 375, 0.9991079437997873)
(375, 376, 0.9991109439887992)
(376, 377, 0.9991139441778111)
(377, 378, 0.999116944366823)
(378, 379, 0.9991199445558349)
(379, 380, 0.9991229447448468)
(380, 381, 0.9991259449338586)
(381, 382, 0.9991289451228705)
(382, 383, 0.9991319453118824)
(383, 384, 0.9991349455008943)
(384, 385, 0.9991369456269023)
(385, 386, 0.9991389457529102)
(386, 387, 0.9991409458789181)
(387, 388, 0.999142946004926)
(388, 389, 0.999144946130934)
(389, 390, 0.9991469462569419)
(390, 391, 0.9991489463829498)
(391, 392, 0.9991509465089577)
(392, 393, 0.9991529466349657)
(393, 394, 0.9991549467609736)
(394, 395, 0.9991569468869815)
(395, 396, 0.9991589470129895)
(396, 397, 0.9991609471389974)
(397, 398, 0.9991629472650053)
(398, 399, 0.9991649473910132)
(399, 400, 0.9991669475170212)
(400, 401, 0.9991689476430291)
(401, 402, 0.999170947769037)
(402, 403, 0.999172947895045)
(403, 404, 0.9991749480210529)
(404, 405, 0.9991769481470608)
(405, 406, 0.9991789482730687)
(406, 407, 0.9991809483990767)
(407, 408, 0.9991829485250846)
(408, 409, 0.9991849486510925)
(409, 410, 0.9991869487771005)
(410, 411, 0.9991889489031084)
(411, 412, 0.9991909490291163)
(412, 413, 0.9991929491551242)
(413, 414, 0.9991949492811322)
(414, 415, 0.9991969494071401)
(415, 416, 0.999198949533148)
(416, 417, 0.999200949659156)
(417, 418, 0.9992029497851639)
(418, 419, 0.9992049499111718)
(419, 420, 0.9992069500371797)
(420, 421, 0.9992089501631877)
(421, 422, 0.9992109502891956)
(422, 423, 0.9992129504152035)
(423, 424, 0.9992149505412115)
(424, 425, 0.9992169506672194)
(425, 426, 0.9992189507932273)
(426, 427, 0.9992209509192352)
(427, 428, 0.9992229510452432)
(428, 429, 0.9992249511712511)
(429, 430, 0.999226951297259)
(430, 431, 0.999228951423267)
(431, 432, 0.9992309515492749)
(432, 433, 0.9992329516752828)
(433, 434, 0.9992349518012907)
(434, 435, 0.9992369519272987)
(435, 436, 0.9992389520533066)
(436, 437, 0.9992409521793145)
(437, 438, 0.9992429523053225)
(438, 439, 0.9992449524313304)
(439, 440, 0.9992469525573383)
(440, 441, 0.9992489526833462)
(441, 442, 0.9992509528093542)
(442, 443, 0.9992529529353621)
(443, 444, 0.99925495306137)
(444, 445, 0.999256953187378)
(445, 446, 0.9992589533133859)
(446, 447, 0.9992609534393938)
(447, 448, 0.9992629535654017)
(448, 449, 0.9992649536914097)
(449, 450, 0.9992669538174176)
(450, 451, 0.9992689539434255)
(451, 452, 0.9992709540694334)
(452, 453, 0.9992729541954414)
(453, 454, 0.9992749543214493)
(454, 455, 0.9992769544474572)
(455, 456, 0.9992789545734652)
(456, 457, 0.9992809546994731)
(457, 458, 0.999282954825481)
(458, 459, 0.999284954951489)
(459, 460, 0.9992869550774969)
(460, 461, 0.9992889552035048)
(461, 462, 0.9992909553295127)
(462, 463, 0.9992929554555207)
(463, 464, 0.9992949555815286)
(464, 465, 0.9992969557075365)
(465, 466, 0.9992989558335444)
(466, 467, 0.9993009559595524)
(467, 468, 0.9993029560855603)
(468, 469, 0.9993049562115682)
(469, 470, 0.9993069563375762)
(470, 471, 0.9993089564635841)
(471, 472, 0.999310956589592)
(472, 473, 0.9993129567155999)
(473, 474, 0.9993149568416079)
(474, 475, 0.9993169569676158)
(475, 476, 0.9993189570936237)
(476, 477, 0.9993209572196317)
(477, 478, 0.9993229573456396)
(478, 479, 0.9993249574716475)
(479, 480, 0.9993269575976554)
(480, 481, 0.9993289577236634)
(481, 482, 0.9993309578496713)
(482, 483, 0.9993329579756792)
(483, 484, 0.9993349581016872)
(484, 485, 0.9993369582276951)
(485, 486, 0.999338958353703)
(486, 487, 0.9993409584797109)
(487, 488, 0.9993429586057189)
(488, 489, 0.9993449587317268)
(489, 490, 0.9993469588577347)
(490, 491, 0.9993489589837427)
(491, 492, 0.9993509591097506)
(492, 493, 0.9993529592357585)
(493, 494, 0.9993549593617664)
(494, 495, 0.9993569594877744)
(495, 496, 0.9993589596137823)
(496, 497, 0.9993609597397902)
(497, 498, 0.9993629598657982)
(498, 499, 0.9993649599918061)
(499, 500, 0.999366960117814)
(500, 501, 0.9993689602438219)
(501, 502, 0.9993709603698299)
(502, 503, 0.9993729604958378)
(503, 504, 0.9993749606218457)
(504, 505, 0.9993769607478536)
(505, 506, 0.9993789608738616)
(506, 507, 0.9993809609998695)
(507, 508, 0.9993829611258774)
(508, 509, 0.9993849612518854)
(509, 510, 0.9993869613778933)
(510, 511, 0.9993889615039012)
(511, 512, 0.9993909616299091)
(512, 513, 0.9993929617559171)
(513, 514, 0.999394961881925)
(514, 515, 0.9993969620079329)
(515, 516, 0.9993989621339409)
(516, 517, 0.9994009622599488)
(517, 518, 0.9994029623859567)
(518, 519, 0.9994049625119646)
(519, 520, 0.9994069626379726)
(520, 521, 0.9994089627639805)
(521, 522, 0.9994109628899884)
(522, 523, 0.9994129630159964)
(523, 524, 0.9994149631420043)
(524, 525, 0.9994169632680122)
(525, 526, 0.9994189633940201)
(526, 527, 0.9994209635200281)
(527, 528, 0.999422963646036)
(528, 529, 0.9994249637720439)
(529, 530, 0.9994269638980519)
(530, 531, 0.9994289640240598)
(531, 532, 0.9994309641500677)
(532, 533, 0.9994329642760756)
(533, 534, 0.9994349644020836)
(534, 535, 0.9994369645280915)
(535, 536, 0.9994389646540994)
(536, 537, 0.9994409647801074)
(537, 538, 0.9994429649061153)
(538, 539, 0.9994449650321232)
(539, 540, 0.9994469651581311)
(540, 541, 0.9994489652841391)
(541, 542, 0.999450965410147)
(542, 543, 0.9994529655361549)
(543, 544, 0.9994549656621629)
(544, 545, 0.9994569657881708)
(545, 546, 0.9994589659141787)
(546, 547, 0.9994609660401866)
(547, 548, 0.9994629661661946)
(548, 549, 0.9994649662922025)
(549, 550, 0.9994669664182104)
(550, 551, 0.9994689665442184)
(551, 552, 0.9994709666702263)
(552, 553, 0.9994729667962342)
(553, 554, 0.9994749669222421)
(554, 555, 0.9994769670482501)
(555, 556, 0.999478967174258)
(556, 557, 0.9994809673002659)
(557, 558, 0.9994829674262738)
(558, 559, 0.9994849675522818)
(559, 560, 0.9994869676782897)
(560, 561, 0.9994889678042976)
(561, 562, 0.9994909679303056)
(562, 563, 0.9994929680563135)
(563, 564, 0.9994949681823214)
(564, 565, 0.9994969683083293)
(565, 566, 0.9994989684343373)
(566, 567, 0.9995009685603452)
(567, 568, 0.9995029686863531)
(568, 569, 0.9995049688123611)
(569, 570, 0.999506968938369)
(570, 571, 0.9995089690643769)
(571, 572, 0.9995109691903848)
(572, 573, 0.9995129693163928)
(573, 574, 0.9995149694424007)
(574, 575, 0.9995169695684086)
(575, 576, 0.9995189696944166)
(576, 577, 0.9995209698204245)
(577, 578, 0.9995229699464324)
(578, 579, 0.9995249700724403)
(579, 580, 0.9995269701984483)
(580, 581, 0.9995289703244562)
(581, 582, 0.9995309704504641)
(582, 583, 0.9995329705764721)
(583, 584, 0.99953497070248)
(584, 585, 0.9995369708284879)
(585, 586, 0.9995389709544958)
(586, 587, 0.9995409710805038)
(587, 588, 0.9995429712065117)
(588, 589, 0.9995449713325196)
(589, 590, 0.9995469714585276)
(590, 591, 0.9995489715845355)
(591, 592, 0.9995509717105434)
(592, 593, 0.9995529718365513)
(593, 594, 0.9995549719625593)
(594, 595, 0.9995569720885672)
(595, 596, 0.9995589722145751)
(596, 597, 0.999560972340583)
(597, 598, 0.999562972466591)
(598, 599, 0.9995649725925989)
(599, 600, 0.9995669727186068)
(600, 601, 0.9995689728446148)
(601, 602, 0.9995709729706227)
(602, 603, 0.9995729730966306)
(603, 604, 0.9995749732226386)
(604, 605, 0.9995769733486465)
(605, 606, 0.9995789734746544)
(606, 607, 0.9995809736006623)
(607, 608, 0.9995829737266703)
(608, 609, 0.9995849738526782)
(609, 610, 0.9995869739786861)
(610, 611, 0.999588974104694)
(611, 612, 0.999590974230702)
(612, 613, 0.9995929743567099)
(613, 614, 0.9995949744827178)
(614, 615, 0.9995969746087258)
(615, 616, 0.9995989747347337)
(616, 617, 0.9996009748607416)
(617, 618, 0.9996029749867495)
(618, 619, 0.9996049751127575)
(619, 620, 0.9996069752387654)
(620, 621, 0.9996089753647733)
(621, 622, 0.9996109754907813)
(622, 623, 0.9996129756167892)
(623, 624, 0.9996149757427971)
(624, 625, 0.999616975868805)
(625, 626, 0.999618975994813)
(626, 627, 0.9996209761208209)
(627, 628, 0.9996229762468288)
(628, 629, 0.9996249763728368)
(629, 630, 0.9996269764988447)
(630, 631, 0.9996289766248526)
(631, 632, 0.9996309767508605)
(632, 633, 0.9996329768768685)
(633, 634, 0.9996349770028764)
(634, 635, 0.9996369771288843)
(635, 636, 0.9996389772548923)
(636, 637, 0.9996409773809002)
(637, 638, 0.9996429775069081)
(638, 639, 0.999644977632916)
(639, 640, 0.999646977758924)
(640, 641, 0.9996489778849319)
(641, 642, 0.9996509780109398)
(642, 643, 0.9996529781369478)
(643, 644, 0.9996549782629557)
(644, 645, 0.9996569783889636)
(645, 646, 0.9996589785149715)
(646, 647, 0.9996609786409795)
(647, 648, 0.9996629787669874)
(648, 649, 0.9996649788929953)
(649, 650, 0.9996669790190033)
(650, 651, 0.9996689791450112)
(651, 652, 0.9996709792710191)
(652, 653, 0.999672979397027)
(653, 654, 0.999674979523035)
(654, 655, 0.9996769796490429)
(655, 656, 0.9996789797750508)
(656, 657, 0.9996809799010588)
(657, 658, 0.9996829800270667)
(658, 659, 0.9996849801530746)
(659, 660, 0.9996869802790825)
(660, 661, 0.9996889804050905)
(661, 662, 0.9996909805310984)
(662, 663, 0.9996929806571063)
(663, 664, 0.9996949807831143)
(664, 665, 0.9996969809091222)
(665, 666, 0.9996989810351301)
(666, 667, 0.999700981161138)
(667, 668, 0.999702981287146)
(668, 669, 0.9997049814131539)
(669, 670, 0.9997069815391618)
(670, 671, 0.9997089816651697)
(671, 672, 0.9997109817911777)
(672, 673, 0.9997129819171856)
(673, 674, 0.9997149820431935)
(674, 675, 0.9997169821692015)
(675, 676, 0.9997189822952094)
(676, 677, 0.9997209824212173)
(677, 678, 0.9997229825472252)
(678, 679, 0.9997249826732332)
(679, 680, 0.9997269827992411)
(680, 681, 0.999728982925249)
(681, 682, 0.999730983051257)
(682, 683, 0.9997329831772649)
(683, 684, 0.9997349833032728)
(684, 685, 0.9997369834292807)
(685, 686, 0.9997389835552887)
(686, 687, 0.9997409836812966)
(687, 688, 0.9997429838073045)
(688, 689, 0.9997449839333125)
(689, 690, 0.9997469840593204)
(690, 691, 0.9997489841853283)
(691, 692, 0.9997509843113362)
(692, 693, 0.9997529844373442)
(693, 694, 0.9997549845633521)
(694, 695, 0.99975698468936)
(695, 696, 0.999758984815368)
(696, 697, 0.9997609849413759)
(697, 698, 0.9997629850673838)
(698, 699, 0.9997649851933917)
(699, 700, 0.9997669853193997)
(700, 701, 0.9997689854454076)
(701, 702, 0.9997709855714155)
(702, 703, 0.9997729856974235)
(703, 704, 0.9997749858234314)
(704, 705, 0.9997769859494393)
(705, 706, 0.9997779860124433)
(706, 707, 0.9997789860754472)
(707, 708, 0.9997799861384512)
(708, 709, 0.9997809862014552)
(709, 710, 0.9997819862644591)
(710, 711, 0.9997829863274631)
(711, 712, 0.9997839863904671)
(712, 713, 0.999784986453471)
(713, 714, 0.999785986516475)
(714, 715, 0.999786986579479)
(715, 716, 0.9997879866424829)
(716, 717, 0.9997889867054869)
(717, 718, 0.9997899867684908)
(718, 719, 0.9997909868314948)
(719, 720, 0.9997919868944988)
(720, 721, 0.9997929869575027)
(721, 722, 0.9997939870205067)
(722, 723, 0.9997949870835107)
(723, 724, 0.9997959871465146)
(724, 725, 0.9997969872095186)
(725, 726, 0.9997979872725226)
(726, 727, 0.9997989873355265)
(727, 728, 0.9997999873985305)
(728, 729, 0.9998009874615345)
(729, 730, 0.9998019875245384)
(730, 731, 0.9998029875875424)
(731, 732, 0.9998039876505463)
(732, 733, 0.9998049877135503)
(733, 734, 0.9998059877765543)
(734, 735, 0.9998069878395582)
(735, 736, 0.9998079879025622)
(736, 737, 0.9998089879655662)
(737, 738, 0.9998099880285701)
(738, 739, 0.9998109880915741)
(739, 740, 0.9998119881545781)
(740, 741, 0.999812988217582)
(741, 742, 0.999813988280586)
(742, 743, 0.99981498834359)
(743, 744, 0.9998159884065939)
(744, 745, 0.9998169884695979)
(745, 746, 0.9998179885326018)
(746, 747, 0.9998189885956058)
(747, 748, 0.9998199886586098)
(748, 749, 0.9998209887216137)
(749, 750, 0.9998219887846177)
(750, 751, 0.9998229888476217)
(751, 752, 0.9998239889106256)
(752, 753, 0.9998249889736296)
(753, 754, 0.9998259890366336)
(754, 755, 0.9998269890996375)
(755, 756, 0.9998279891626415)
(756, 757, 0.9998289892256454)
(757, 758, 0.9998299892886494)
(758, 759, 0.9998309893516534)
(759, 760, 0.9998319894146573)
(760, 761, 0.9998329894776613)
(761, 762, 0.9998339895406653)
(762, 763, 0.9998349896036692)
(763, 764, 0.9998359896666732)
(764, 765, 0.9998369897296772)
(765, 766, 0.9998379897926811)
(766, 767, 0.9998389898556851)
(767, 768, 0.999839989918689)
(768, 769, 0.999840989981693)
(769, 770, 0.999841990044697)
(770, 771, 0.999842990107701)
(771, 772, 0.9998439901707049)
(772, 773, 0.9998449902337089)
(773, 774, 0.9998459902967128)
(774, 775, 0.9998469903597168)
(775, 776, 0.9998479904227208)
(776, 777, 0.9998489904857247)
(777, 778, 0.9998499905487287)
(778, 779, 0.9998509906117327)
(779, 780, 0.9998519906747366)
(780, 781, 0.9998529907377406)
(781, 782, 0.9998539908007446)
(782, 783, 0.9998549908637485)
(783, 784, 0.9998559909267525)
(784, 785, 0.9998569909897564)
(785, 786, 0.9998579910527604)
(786, 787, 0.9998589911157644)
(787, 788, 0.9998599911787683)
(788, 789, 0.9998609912417723)
(789, 790, 0.9998619913047763)
(790, 791, 0.9998629913677802)
(791, 792, 0.9998639914307842)
(792, 793, 0.9998649914937882)
(793, 794, 0.9998659915567921)
(794, 795, 0.9998669916197961)
(795, 796, 0.9998679916828)
(796, 797, 0.999868991745804)
(797, 798, 0.999869991808808)
(798, 799, 0.9998709918718119)
(799, 800, 0.9998719919348159)
(800, 801, 0.9998729919978199)
(801, 802, 0.9998739920608238)
(802, 803, 0.9998749921238278)
(803, 804, 0.9998759921868318)
(804, 805, 0.9998769922498357)
(805, 806, 0.9998779923128397)
(806, 807, 0.9998789923758437)
(807, 808, 0.9998799924388476)
(808, 809, 0.9998809925018516)
(809, 810, 0.9998819925648555)
(810, 811, 0.9998829926278595)
(811, 812, 0.9998839926908635)
(812, 813, 0.9998849927538674)
(813, 814, 0.9998859928168714)
(814, 815, 0.9998869928798754)
(815, 816, 0.9998879929428793)
(816, 817, 0.9998889930058833)
(817, 818, 0.9998899930688873)
(818, 819, 0.9998909931318912)
(819, 820, 0.9998919931948952)
(820, 821, 0.9998929932578992)
(821, 822, 0.9998939933209031)
(822, 823, 0.9998949933839071)
(823, 824, 0.999895993446911)
(824, 825, 0.999896993509915)
(825, 826, 0.999897993572919)
(826, 827, 0.9998989936359229)
(827, 828, 0.9998999936989269)
(828, 829, 0.9999009937619309)
(829, 830, 0.9999019938249348)
(830, 831, 0.9999029938879388)
(831, 832, 0.9999039939509428)
(832, 833, 0.9999049940139467)
(833, 834, 0.9999059940769507)
(834, 835, 0.9999069941399547)
(835, 836, 0.9999079942029586)
(836, 837, 0.9999089942659626)
(837, 838, 0.9999099943289665)
(838, 839, 0.9999109943919705)
(839, 840, 0.9999119944549745)
(840, 841, 0.9999129945179784)
(841, 842, 0.9999139945809824)
(842, 843, 0.9999149946439864)
(843, 844, 0.9999159947069903)
(844, 845, 0.9999169947699943)
(845, 846, 0.9999179948329983)
(846, 847, 0.9999189948960022)
(847, 848, 0.9999199949590062)
(848, 849, 0.9999209950220102)
(849, 850, 0.9999219950850141)
(850, 851, 0.9999229951480181)
(851, 852, 0.999923995211022)
(852, 853, 0.999924995274026)
(853, 854, 0.99992599533703)
(854, 855, 0.9999269954000339)
(855, 856, 0.9999279954630379)
(856, 857, 0.9999289955260419)
(857, 858, 0.9999299955890458)
(858, 859, 0.9999309956520498)
(859, 860, 0.9999319957150538)
(860, 861, 0.9999329957780577)
(861, 862, 0.9999339958410617)
(862, 863, 0.9999349959040656)
(863, 864, 0.9999359959670696)
(864, 865, 0.9999369960300736)
(865, 866, 0.9999379960930775)
(866, 867, 0.9999389961560815)
(867, 868, 0.9999399962190855)
(868, 869, 0.9999409962820894)
(869, 870, 0.9999419963450934)
(870, 871, 0.9999429964080974)
(871, 872, 0.9999439964711013)
(872, 873, 0.9999449965341053)
(873, 874, 0.9999459965971093)
(874, 875, 0.9999469966601132)
(875, 876, 0.9999479967231172)
(876, 877, 0.9999489967861211)
(877, 878, 0.9999499968491251)
(878, 879, 0.9999509969121291)
(879, 880, 0.999951996975133)
(880, 881, 0.999952997038137)
(881, 882, 0.999953997101141)
(882, 883, 0.9999549971641449)
(883, 884, 0.9999559972271489)
(884, 885, 0.9999569972901529)
(885, 886, 0.9999579973531568)
(886, 887, 0.9999589974161608)
(887, 888, 0.9999599974791648)
(888, 889, 0.9999609975421687)
(889, 890, 0.9999619976051727)
(890, 891, 0.9999629976681766)
(891, 892, 0.9999639977311806)
(892, 893, 0.9999649977941846)
(893, 894, 0.9999659978571885)
(894, 895, 0.9999669979201925)
(895, 896, 0.9999679979831965)
(896, 897, 0.9999689980462004)
(897, 898, 0.9999699981092044)
(898, 899, 0.9999709981722084)
(899, 900, 0.9999719982352123)
(900, 901, 0.9999729982982163)
(901, 902, 0.9999739983612203)
(902, 903, 0.9999749984242242)
(903, 904, 0.9999759984872282)
(904, 905, 0.9999769985502321)
(905, 906, 0.9999779986132361)
(906, 907, 0.9999789986762401)
(907, 908, 0.999979998739244)
(908, 909, 0.999980998802248)
(909, 910, 0.999981998865252)
(910, 911, 0.9999829989282559)
(911, 912, 0.9999839989912599)
(912, 913, 0.9999849990542639)
(913, 914, 0.9999859991172678)
(914, 915, 0.9999869991802718)
(915, 916, 0.9999879992432757)
(916, 917, 0.9999889993062797)
(917, 918, 0.9999899993692837)
(918, 919, 0.9999909994322876)
(919, 920, 0.9999919994952916)
(920, 921, 0.9999929995582956)
(921, 922, 0.9999939996212995)
(922, 923, 0.9999949996843035)
(923, 924, 0.9999959997473075)
(924, 925, 0.9999969998103114)
(925, 926, 0.9999979998733154)
(926, 927, 0.9999989999363194)
(927, 928, 0.9999999999993233)


==> figures/eth-experiment-latency/latency-q99.txt <==
(0, 1, 0.0)
(1, 2, 0.0)
(2, 3, 0.0)
(3, 4, 0.0)
(4, 5, 0.0)
(5, 6, 0.0)
(6, 7, 0.0)
(7, 8, 0.0)
(8, 9, 0.0)
(9, 10, 0.0)
(10, 11, 0.0)
(11, 12, 0.0)
(12, 13, 0.0)
(13, 14, 0.0)
(14, 15, 0.0)
(15, 16, 0.0)
(16, 17, 0.0)
(17, 18, 0.0)
(18, 19, 0.0)
(19, 20, 0.0)
(20, 21, 0.0)
(21, 22, 0.0)
(22, 23, 0.0)
(23, 24, 0.0)
(24, 25, 0.0)
(25, 26, 0.0)
(26, 27, 0.0)
(27, 28, 0.0)
(28, 29, 0.0)
(29, 30, 0.0)
(30, 31, 0.0)
(31, 32, 0.0)
(32, 33, 0.0)
(33, 34, 0.0)
(34, 35, 0.0)
(35, 36, 0.0)
(36, 37, 0.0)
(37, 38, 0.0)
(38, 39, 0.0)
(39, 40, 0.0)
(40, 41, 0.0)
(41, 42, 0.0)
(42, 43, 0.0)
(43, 44, 0.0)
(44, 45, 0.0)
(45, 46, 0.0)
(46, 47, 0.0)
(47, 48, 0.0)
(48, 49, 0.0)
(49, 50, 0.0)
(50, 51, 0.0)
(51, 52, 0.0)
(52, 53, 0.0)
(53, 54, 0.0)
(54, 55, 0.0)
(55, 56, 0.0)
(56, 57, 0.0)
(57, 58, 0.0)
(58, 59, 0.0)
(59, 60, 0.0)
(60, 61, 0.0)
(61, 62, 0.0)
(62, 63, 0.0)
(63, 64, 0.0)
(64, 65, 0.0)
(65, 66, 0.0)
(66, 67, 0.0)
(67, 68, 0.0)
(68, 69, 0.0)
(69, 70, 0.0)
(70, 71, 0.0)
(71, 72, 0.0)
(72, 73, 0.0)
(73, 74, 0.0)
(74, 75, 0.0)
(75, 76, 0.0)
(76, 77, 0.0)
(77, 78, 0.0)
(78, 79, 0.0)
(79, 80, 0.0)
(80, 81, 0.0)
(81, 82, 0.0)
(82, 83, 0.0)
(83, 84, 0.0)
(84, 85, 0.0)
(85, 86, 0.0)
(86, 87, 0.0)
(87, 88, 0.0)
(88, 89, 0.0)
(89, 90, 0.0)
(90, 91, 0.0)
(91, 92, 0.0)
(92, 93, 0.0)
(93, 94, 0.0)
(94, 95, 0.0)
(95, 96, 0.0)
(96, 97, 0.02551360735724889)
(97, 98, 0.0525403100395008)
(98, 99, 0.07986603155993903)
(99, 100, 0.10732176127089305)
(100, 101, 0.13485949614817241)
(101, 102, 0.16244723417565016)
(102, 103, 0.19006697421925486)
(103, 104, 0.21770671552293894)
(104, 105, 0.2453584575826706)
(105, 106, 0.27302420052445786)
(106, 107, 0.300692943655257)
(107, 108, 0.32837068735309183)
(108, 109, 0.35605143123993854)
(109, 110, 0.38373217512678526)
(110, 111, 0.4114159192026439)
(111, 112, 0.4391016634045105)
(112, 113, 0.4667874076063771)
(113, 114, 0.49447415187124766)
(114, 115, 0.5221618961991221)
(115, 116, 0.5498496405269966)
(116, 117, 0.577541385106887)
(117, 118, 0.6052331296867774)
(118, 119, 0.6329248742666679)
(119, 120, 0.6606166188465583)
(120, 121, 0.6883083634264487)
(121, 122, 0.7160001080063392)
(122, 123, 0.7436918525862296)
(123, 124, 0.77138359716612)
(124, 125, 0.7990753417460105)
(125, 126, 0.8267670863259009)
(126, 127, 0.8544588309057913)
(127, 128, 0.8821505754856818)
(128, 129, 0.8869778796058415)
(129, 130, 0.8904380975995752)
(130, 131, 0.8936502999683245)
(131, 132, 0.8967424947765974)
(132, 133, 0.8997636851115886)
(133, 134, 0.9027478731154328)
(134, 135, 0.9057000591031501)
(135, 136, 0.9086352440197999)
(136, 137, 0.9115564280543941)
(137, 138, 0.9144666113959447)
(138, 139, 0.9173727944854793)
(139, 140, 0.920273977259994)
(140, 141, 0.923171159782493)
(141, 142, 0.9260683423049919)
(142, 143, 0.9289635247014829)
(143, 144, 0.93185770703497)
(144, 145, 0.934750889305453)
(145, 146, 0.9376430715129321)
(146, 147, 0.9405352537204112)
(147, 148, 0.9434274359278904)
(148, 149, 0.9463156178833536)
(149, 150, 0.9492037998388169)
(150, 151, 0.9520919817942801)
(151, 152, 0.9549801637497434)
(152, 153, 0.9578683457052066)
(153, 154, 0.9607565276606699)
(154, 155, 0.9636447096161331)
(155, 156, 0.9665328915715964)
(156, 157, 0.9694210735270596)
(157, 158, 0.9723092554825229)
(158, 159, 0.9751974374379861)
(159, 160, 0.9780856193934494)
(160, 161, 0.9786726563767794)
(161, 162, 0.9791056836574981)
(162, 163, 0.9795157094891255)
(163, 164, 0.9799107343756933)
(164, 165, 0.9802967586952255)
(165, 166, 0.9806787827627418)
(166, 167, 0.9810548064522342)
(167, 168, 0.9814298300787226)
(168, 169, 0.9818048537052111)
(169, 170, 0.9821788772686956)
(170, 171, 0.98255290083218)
(171, 172, 0.9829259243326606)
(172, 173, 0.9832989478331411)
(173, 174, 0.9836719713336216)
(174, 175, 0.9840449948341021)
(175, 176, 0.9844180183345826)
(176, 177, 0.9847910418350632)
(177, 178, 0.9851640653355437)
(178, 179, 0.9855370888360242)
(179, 180, 0.9859101123365047)
(180, 181, 0.9862831358369852)
(181, 182, 0.9866561593374658)
(182, 183, 0.9870291828379463)
(183, 184, 0.9874022063384268)
(184, 185, 0.9877752298389073)
(185, 186, 0.9881482533393878)
(186, 187, 0.9885212768398683)
(187, 188, 0.9888943003403489)
(188, 189, 0.9892673238408294)
(189, 190, 0.9896403473413099)
(190, 191, 0.9900133708417904)
(191, 192, 0.9903863943422709)
(192, 193, 0.9904854005796639)
(193, 194, 0.9905644055569776)
(194, 195, 0.9906404103452792)
(195, 196, 0.990711414818561)
(196, 197, 0.9907824192918427)
(197, 198, 0.9908524237021206)
(198, 199, 0.9909224281123984)
(199, 200, 0.9909924325226762)
(200, 201, 0.991062436932954)
(201, 202, 0.9911324413432319)
(202, 203, 0.9912024457535097)
(203, 204, 0.9912724501637875)
(204, 205, 0.9913424545740653)
(205, 206, 0.9914124589843432)
(206, 207, 0.991481463331617)
(207, 208, 0.9915504676788909)
(208, 209, 0.9916194720261647)
(209, 210, 0.9916884763734386)
(210, 211, 0.9917564806577085)
(211, 212, 0.9918244849419784)
(212, 213, 0.9918924892262483)
(213, 214, 0.9919604935105182)
(214, 215, 0.9920284977947881)
(215, 216, 0.992096502079058)
(216, 217, 0.9921645063633279)
(217, 218, 0.9922325106475978)
(218, 219, 0.9923005149318677)
(219, 220, 0.9923685192161376)
(220, 221, 0.9924365235004075)
(221, 222, 0.9925045277846773)
(222, 223, 0.9925725320689472)
(223, 224, 0.9926405363532171)
(224, 225, 0.9926725383693441)
(225, 226, 0.9927025402594631)
(226, 227, 0.9927295419605703)
(227, 228, 0.9927565436616774)
(228, 229, 0.9927835453627846)
(229, 230, 0.9928105470638917)
(230, 231, 0.9928365487019949)
(231, 232, 0.9928625503400981)
(232, 233, 0.9928885519782013)
(233, 234, 0.9929145536163044)
(234, 235, 0.9929405552544076)
(235, 236, 0.9929665568925108)
(236, 237, 0.992992558530614)
(237, 238, 0.9930185601687171)
(238, 239, 0.9930445618068203)
(239, 240, 0.9930705634449235)
(240, 241, 0.9930965650830267)
(241, 242, 0.9931225667211299)
(242, 243, 0.993148568359233)
(243, 244, 0.9931745699973362)
(244, 245, 0.9932005716354394)
(245, 246, 0.9932265732735426)
(246, 247, 0.9932525749116458)
(247, 248, 0.9932785765497489)
(248, 249, 0.9933045781878521)
(249, 250, 0.9933305798259553)
(250, 251, 0.9933565814640585)
(251, 252, 0.9933825831021617)
(252, 253, 0.9934085847402648)
(253, 254, 0.993434586378368)
(254, 255, 0.9934605880164712)
(255, 256, 0.9934865896545744)
(256, 257, 0.9935035907256419)
(257, 258, 0.9935185916707014)
(258, 259, 0.993533592615761)
(259, 260, 0.9935475934978166)
(260, 261, 0.9935615943798722)
(261, 262, 0.9935755952619278)
(262, 263, 0.9935895961439835)
(263, 264, 0.9936035970260391)
(264, 265, 0.9936175979080947)
(265, 266, 0.9936315987901503)
(266, 267, 0.9936455996722059)
(267, 268, 0.9936596005542615)
(268, 269, 0.9936736014363171)
(269, 270, 0.9936876023183727)
(270, 271, 0.9937016032004283)
(271, 272, 0.9937156040824839)
(272, 273, 0.9937296049645395)
(273, 274, 0.9937436058465952)
(274, 275, 0.9937576067286508)
(275, 276, 0.9937716076107064)
(276, 277, 0.993785608492762)
(277, 278, 0.9937996093748176)
(278, 279, 0.9938136102568732)
(279, 280, 0.9938276111389288)
(280, 281, 0.9938416120209844)
(281, 282, 0.99385561290304)
(282, 283, 0.9938696137850956)
(283, 284, 0.9938836146671512)
(284, 285, 0.9938976155492069)
(285, 286, 0.9939116164312625)
(286, 287, 0.9939256173133181)
(287, 288, 0.9939396181953737)
(288, 289, 0.9939516189514214)
(289, 290, 0.993963619707469)
(290, 291, 0.9939756204635167)
(291, 292, 0.9939876212195644)
(292, 293, 0.9939996219756121)
(293, 294, 0.9940116227316598)
(294, 295, 0.9940236234877075)
(295, 296, 0.9940356242437551)
(296, 297, 0.9940476249998028)
(297, 298, 0.9940596257558505)
(298, 299, 0.9940716265118982)
(299, 300, 0.9940836272679459)
(300, 301, 0.9940956280239935)
(301, 302, 0.9941076287800412)
(302, 303, 0.9941196295360889)
(303, 304, 0.9941316302921366)
(304, 305, 0.9941436310481843)
(305, 306, 0.9941556318042319)
(306, 307, 0.9941676325602796)
(307, 308, 0.9941796333163273)
(308, 309, 0.994191634072375)
(309, 310, 0.9942036348284227)
(310, 311, 0.9942156355844703)
(311, 312, 0.994227636340518)
(312, 313, 0.9942396370965657)
(313, 314, 0.9942516378526134)
(314, 315, 0.9942636386086611)
(315, 316, 0.9942756393647088)
(316, 317, 0.9942876401207564)
(317, 318, 0.9942996408768041)
(318, 319, 0.9943116416328518)
(319, 320, 0.9943236423888995)
(320, 321, 0.9943336430189391)
(321, 322, 0.9943436436489788)
(322, 323, 0.9943536442790184)
(323, 324, 0.994363644909058)
(324, 325, 0.9943736455390977)
(325, 326, 0.9943836461691373)
(326, 327, 0.994393646799177)
(327, 328, 0.9944036474292166)
(328, 329, 0.9944136480592562)
(329, 330, 0.9944236486892959)
(330, 331, 0.9944336493193355)
(331, 332, 0.9944436499493752)
(332, 333, 0.9944536505794148)
(333, 334, 0.9944636512094545)
(334, 335, 0.9944736518394941)
(335, 336, 0.9944836524695337)
(336, 337, 0.9944936530995734)
(337, 338, 0.994503653729613)
(338, 339, 0.9945136543596527)
(339, 340, 0.9945236549896923)
(340, 341, 0.994533655619732)
(341, 342, 0.9945436562497716)
(342, 343, 0.9945536568798112)
(343, 344, 0.9945636575098509)
(344, 345, 0.9945736581398905)
(345, 346, 0.9945836587699302)
(346, 347, 0.9945936593999698)
(347, 348, 0.9946036600300094)
(348, 349, 0.9946136606600491)
(349, 350, 0.9946236612900887)
(350, 351, 0.9946336619201284)
(351, 352, 0.994643662550168)
(352, 353, 0.9946526631172037)
(353, 354, 0.9946616636842394)
(354, 355, 0.994670664251275)
(355, 356, 0.9946796648183107)
(356, 357, 0.9946886653853464)
(357, 358, 0.9946976659523821)
(358, 359, 0.9947066665194177)
(359, 360, 0.9947156670864534)
(360, 361, 0.9947246676534891)
(361, 362, 0.9947336682205248)
(362, 363, 0.9947426687875605)
(363, 364, 0.9947516693545961)
(364, 365, 0.9947606699216318)
(365, 366, 0.9947696704886675)
(366, 367, 0.9947786710557032)
(367, 368, 0.9947876716227388)
(368, 369, 0.9947966721897745)
(369, 370, 0.9948056727568102)
(370, 371, 0.9948146733238459)
(371, 372, 0.9948236738908816)
(372, 373, 0.9948326744579172)
(373, 374, 0.9948416750249529)
(374, 375, 0.9948506755919886)
(375, 376, 0.9948596761590243)
(376, 377, 0.9948686767260599)
(377, 378, 0.9948776772930956)
(378, 379, 0.9948866778601313)
(379, 380, 0.994895678427167)
(380, 381, 0.9949046789942027)
(381, 382, 0.9949136795612383)
(382, 383, 0.994922680128274)
(383, 384, 0.9949316806953097)
(384, 385, 0.9949396811993414)
(385, 386, 0.9949476817033731)
(386, 387, 0.9949556822074048)
(387, 388, 0.9949636827114365)
(388, 389, 0.9949716832154682)
(389, 390, 0.9949796837195)
(390, 391, 0.9949876842235317)
(391, 392, 0.9949956847275634)
(392, 393, 0.9950036852315951)
(393, 394, 0.9950116857356268)
(394, 395, 0.9950196862396585)
(395, 396, 0.9950276867436902)
(396, 397, 0.995035687247722)
(397, 398, 0.9950436877517537)
(398, 399, 0.9950516882557854)
(399, 400, 0.9950596887598171)
(400, 401, 0.9950676892638488)
(401, 402, 0.9950756897678805)
(402, 403, 0.9950836902719122)
(403, 404, 0.995091690775944)
(404, 405, 0.9950996912799757)
(405, 406, 0.9951076917840074)
(406, 407, 0.9951156922880391)
(407, 408, 0.9951236927920708)
(408, 409, 0.9951316932961025)
(409, 410, 0.9951396938001342)
(410, 411, 0.9951476943041659)
(411, 412, 0.9951556948081977)
(412, 413, 0.9951636953122294)
(413, 414, 0.9951716958162611)
(414, 415, 0.9951796963202928)
(415, 416, 0.9951876968243245)
(416, 417, 0.9951946972653523)
(417, 418, 0.99520169770638)
(418, 419, 0.9952086981474078)
(419, 420, 0.9952156985884355)
(420, 421, 0.9952226990294633)
(421, 422, 0.995229699470491)
(422, 423, 0.9952366999115188)
(423, 424, 0.9952437003525465)
(424, 425, 0.9952507007935743)
(425, 426, 0.995257701234602)
(426, 427, 0.9952647016756297)
(427, 428, 0.9952717021166575)
(428, 429, 0.9952787025576852)
(429, 430, 0.995285702998713)
(430, 431, 0.9952927034397407)
(431, 432, 0.9952997038807685)
(432, 433, 0.9953067043217962)
(433, 434, 0.995313704762824)
(434, 435, 0.9953207052038517)
(435, 436, 0.9953277056448795)
(436, 437, 0.9953347060859072)
(437, 438, 0.995341706526935)
(438, 439, 0.9953487069679627)
(439, 440, 0.9953557074089905)
(440, 441, 0.9953627078500182)
(441, 442, 0.995369708291046)
(442, 443, 0.9953767087320737)
(443, 444, 0.9953837091731015)
(444, 445, 0.9953907096141292)
(445, 446, 0.995397710055157)
(446, 447, 0.9954047104961847)
(447, 448, 0.9954117109372125)
(448, 449, 0.9954177113152363)
(449, 450, 0.99542371169326)
(450, 451, 0.9954297120712838)
(451, 452, 0.9954357124493076)
(452, 453, 0.9954417128273314)
(453, 454, 0.9954477132053552)
(454, 455, 0.995453713583379)
(455, 456, 0.9954597139614028)
(456, 457, 0.9954657143394265)
(457, 458, 0.9954717147174503)
(458, 459, 0.9954777150954741)
(459, 460, 0.9954837154734979)
(460, 461, 0.9954897158515217)
(461, 462, 0.9954957162295455)
(462, 463, 0.9955017166075693)
(463, 464, 0.995507716985593)
(464, 465, 0.9955137173636168)
(465, 466, 0.9955197177416406)
(466, 467, 0.9955257181196644)
(467, 468, 0.9955317184976882)
(468, 469, 0.995537718875712)
(469, 470, 0.9955437192537357)
(470, 471, 0.9955497196317595)
(471, 472, 0.9955557200097833)
(472, 473, 0.9955617203878071)
(473, 474, 0.9955677207658309)
(474, 475, 0.9955737211438547)
(475, 476, 0.9955797215218785)
(476, 477, 0.9955857218999022)
(477, 478, 0.995591722277926)
(478, 479, 0.9955977226559498)
(479, 480, 0.9956037230339736)
(480, 481, 0.9956097234119974)
(481, 482, 0.9956157237900212)
(482, 483, 0.995621724168045)
(483, 484, 0.9956277245460687)
(484, 485, 0.9956337249240925)
(485, 486, 0.9956397253021163)
(486, 487, 0.9956457256801401)
(487, 488, 0.9956517260581639)
(488, 489, 0.9956577264361877)
(489, 490, 0.9956637268142114)
(490, 491, 0.9956697271922352)
(491, 492, 0.995674727507255)
(492, 493, 0.9956797278222749)
(493, 494, 0.9956847281372947)
(494, 495, 0.9956897284523145)
(495, 496, 0.9956947287673343)
(496, 497, 0.9956997290823542)
(497, 498, 0.995704729397374)
(498, 499, 0.9957097297123938)
(499, 500, 0.9957147300274136)
(500, 501, 0.9957197303424334)
(501, 502, 0.9957247306574533)
(502, 503, 0.9957297309724731)
(503, 504, 0.9957347312874929)
(504, 505, 0.9957397316025127)
(505, 506, 0.9957447319175325)
(506, 507, 0.9957497322325524)
(507, 508, 0.9957547325475722)
(508, 509, 0.995759732862592)
(509, 510, 0.9957647331776118)
(510, 511, 0.9957697334926316)
(511, 512, 0.9957747338076515)
(512, 513, 0.9957797341226713)
(513, 514, 0.9957847344376911)
(514, 515, 0.9957897347527109)
(515, 516, 0.9957947350677308)
(516, 517, 0.9957997353827506)
(517, 518, 0.9958047356977704)
(518, 519, 0.9958097360127902)
(519, 520, 0.99581473632781)
(520, 521, 0.9958197366428299)
(521, 522, 0.9958247369578497)
(522, 523, 0.9958297372728695)
(523, 524, 0.9958347375878893)
(524, 525, 0.9958397379029091)
(525, 526, 0.995844738217929)
(526, 527, 0.9958497385329488)
(527, 528, 0.9958547388479686)
(528, 529, 0.9958597391629884)
(529, 530, 0.9958647394780082)
(530, 531, 0.9958697397930281)
(531, 532, 0.9958747401080479)
(532, 533, 0.9958797404230677)
(533, 534, 0.9958847407380875)
(534, 535, 0.9958897410531073)
(535, 536, 0.9958947413681272)
(536, 537, 0.995899741683147)
(537, 538, 0.9959047419981668)
(538, 539, 0.9959097423131866)
(539, 540, 0.9959147426282065)
(540, 541, 0.9959197429432263)
(541, 542, 0.9959247432582461)
(542, 543, 0.9959297435732659)
(543, 544, 0.9959347438882857)
(544, 545, 0.9959397442033056)
(545, 546, 0.9959447445183254)
(546, 547, 0.9959497448333452)
(547, 548, 0.995954745148365)
(548, 549, 0.9959597454633848)
(549, 550, 0.9959647457784047)
(550, 551, 0.9959697460934245)
(551, 552, 0.9959747464084443)
(552, 553, 0.9959797467234641)
(553, 554, 0.9959847470384839)
(554, 555, 0.9959897473535038)
(555, 556, 0.9959947476685236)
(556, 557, 0.9959997479835434)
(557, 558, 0.9960047482985632)
(558, 559, 0.996009748613583)
(559, 560, 0.9960147489286029)
(560, 561, 0.9960197492436227)
(561, 562, 0.9960247495586425)
(562, 563, 0.9960297498736623)
(563, 564, 0.9960347501886821)
(564, 565, 0.996039750503702)
(565, 566, 0.9960447508187218)
(566, 567, 0.9960497511337416)
(567, 568, 0.9960547514487614)
(568, 569, 0.9960597517637813)
(569, 570, 0.9960647520788011)
(570, 571, 0.9960697523938209)
(571, 572, 0.9960747527088407)
(572, 573, 0.9960797530238605)
(573, 574, 0.9960847533388804)
(574, 575, 0.9960897536539002)
(575, 576, 0.99609475396892)
(576, 577, 0.9960997542839398)
(577, 578, 0.9961047545989596)
(578, 579, 0.9961097549139795)
(579, 580, 0.9961147552289993)
(580, 581, 0.9961197555440191)
(581, 582, 0.9961247558590389)
(582, 583, 0.9961297561740587)
(583, 584, 0.9961347564890786)
(584, 585, 0.9961397568040984)
(585, 586, 0.9961447571191182)
(586, 587, 0.996149757434138)
(587, 588, 0.9961547577491578)
(588, 589, 0.9961597580641777)
(589, 590, 0.9961647583791975)
(590, 591, 0.9961697586942173)
(591, 592, 0.9961747590092371)
(592, 593, 0.996179759324257)
(593, 594, 0.9961847596392768)
(594, 595, 0.9961897599542966)
(595, 596, 0.9961947602693164)
(596, 597, 0.9961997605843362)
(597, 598, 0.9962047608993561)
(598, 599, 0.9962097612143759)
(599, 600, 0.9962147615293957)
(600, 601, 0.9962197618444155)
(601, 602, 0.9962247621594353)
(602, 603, 0.9962297624744552)
(603, 604, 0.996234762789475)
(604, 605, 0.9962397631044948)
(605, 606, 0.9962447634195146)
(606, 607, 0.9962497637345344)
(607, 608, 0.9962547640495543)
(608, 609, 0.9962587643015701)
(609, 610, 0.996262764553586)
(610, 611, 0.9962667648056018)
(611, 612, 0.9962707650576177)
(612, 613, 0.9962747653096335)
(613, 614, 0.9962787655616494)
(614, 615, 0.9962827658136653)
(615, 616, 0.9962867660656811)
(616, 617, 0.996290766317697)
(617, 618, 0.9962947665697128)
(618, 619, 0.9962987668217287)
(619, 620, 0.9963027670737445)
(620, 621, 0.9963067673257604)
(621, 622, 0.9963107675777763)
(622, 623, 0.9963147678297921)
(623, 624, 0.996318768081808)
(624, 625, 0.9963227683338238)
(625, 626, 0.9963267685858397)
(626, 627, 0.9963307688378555)
(627, 628, 0.9963347690898714)
(628, 629, 0.9963387693418873)
(629, 630, 0.9963427695939031)
(630, 631, 0.996346769845919)
(631, 632, 0.9963507700979348)
(632, 633, 0.9963547703499507)
(633, 634, 0.9963587706019665)
(634, 635, 0.9963627708539824)
(635, 636, 0.9963667711059983)
(636, 637, 0.9963707713580141)
(637, 638, 0.99637477161003)
(638, 639, 0.9963787718620458)
(639, 640, 0.9963827721140617)
(640, 641, 0.9963857723030736)
(641, 642, 0.9963887724920855)
(642, 643, 0.9963917726810974)
(643, 644, 0.9963947728701092)
(644, 645, 0.9963977730591211)
(645, 646, 0.996400773248133)
(646, 647, 0.9964037734371449)
(647, 648, 0.9964067736261568)
(648, 649, 0.9964097738151687)
(649, 650, 0.9964127740041806)
(650, 651, 0.9964157741931925)
(651, 652, 0.9964187743822044)
(652, 653, 0.9964217745712163)
(653, 654, 0.9964247747602282)
(654, 655, 0.9964277749492401)
(655, 656, 0.996430775138252)
(656, 657, 0.9964337753272638)
(657, 658, 0.9964367755162757)
(658, 659, 0.9964397757052876)
(659, 660, 0.9964427758942995)
(660, 661, 0.9964457760833114)
(661, 662, 0.9964487762723233)
(662, 663, 0.9964517764613352)
(663, 664, 0.9964547766503471)
(664, 665, 0.996457776839359)
(665, 666, 0.9964607770283709)
(666, 667, 0.9964637772173828)
(667, 668, 0.9964667774063947)
(668, 669, 0.9964697775954066)
(669, 670, 0.9964727777844185)
(670, 671, 0.9964757779734303)
(671, 672, 0.9964787781624422)
(672, 673, 0.9964817783514541)
(673, 674, 0.996484778540466)
(674, 675, 0.9964877787294779)
(675, 676, 0.9964907789184898)
(676, 677, 0.9964937791075017)
(677, 678, 0.9964967792965136)
(678, 679, 0.9964997794855255)
(679, 680, 0.9965027796745374)
(680, 681, 0.9965057798635493)
(681, 682, 0.9965087800525612)
(682, 683, 0.996511780241573)
(683, 684, 0.996514780430585)
(684, 685, 0.9965177806195968)
(685, 686, 0.9965207808086087)
(686, 687, 0.9965237809976206)
(687, 688, 0.9965267811866325)
(688, 689, 0.9965297813756444)
(689, 690, 0.9965327815646563)
(690, 691, 0.9965357817536682)
(691, 692, 0.9965387819426801)
(692, 693, 0.996541782131692)
(693, 694, 0.9965447823207039)
(694, 695, 0.9965477825097158)
(695, 696, 0.9965507826987277)
(696, 697, 0.9965537828877395)
(697, 698, 0.9965567830767514)
(698, 699, 0.9965597832657633)
(699, 700, 0.9965627834547752)
(700, 701, 0.9965657836437871)
(701, 702, 0.996568783832799)
(702, 703, 0.9965717840218109)
(703, 704, 0.9965747842108228)
(704, 705, 0.9965777843998347)
(705, 706, 0.9965807845888466)
(706, 707, 0.9965837847778585)
(707, 708, 0.9965867849668704)
(708, 709, 0.9965897851558823)
(709, 710, 0.9965927853448941)
(710, 711, 0.996595785533906)
(711, 712, 0.9965987857229179)
(712, 713, 0.9966017859119298)
(713, 714, 0.9966047861009417)
(714, 715, 0.9966077862899536)
(715, 716, 0.9966107864789655)
(716, 717, 0.9966137866679774)
(717, 718, 0.9966167868569893)
(718, 719, 0.9966197870460012)
(719, 720, 0.9966227872350131)
(720, 721, 0.996625787424025)
(721, 722, 0.9966287876130369)
(722, 723, 0.9966317878020488)
(723, 724, 0.9966347879910606)
(724, 725, 0.9966377881800725)
(725, 726, 0.9966407883690844)
(726, 727, 0.9966437885580963)
(727, 728, 0.9966467887471082)
(728, 729, 0.9966497889361201)
(729, 730, 0.996652789125132)
(730, 731, 0.9966557893141439)
(731, 732, 0.9966587895031558)
(732, 733, 0.9966617896921677)
(733, 734, 0.9966647898811796)
(734, 735, 0.9966677900701915)
(735, 736, 0.9966707902592034)
(736, 737, 0.9966737904482152)
(737, 738, 0.9966767906372271)
(738, 739, 0.996679790826239)
(739, 740, 0.9966827910152509)
(740, 741, 0.9966857912042628)
(741, 742, 0.9966887913932747)
(742, 743, 0.9966917915822866)
(743, 744, 0.9966947917712985)
(744, 745, 0.9966977919603104)
(745, 746, 0.9967007921493223)
(746, 747, 0.9967037923383342)
(747, 748, 0.9967067925273461)
(748, 749, 0.996709792716358)
(749, 750, 0.9967127929053698)
(750, 751, 0.9967157930943817)
(751, 752, 0.9967187932833936)
(752, 753, 0.9967217934724055)
(753, 754, 0.9967247936614174)
(754, 755, 0.9967277938504293)
(755, 756, 0.9967307940394412)
(756, 757, 0.9967337942284531)
(757, 758, 0.996736794417465)
(758, 759, 0.9967397946064769)
(759, 760, 0.9967427947954888)
(760, 761, 0.9967457949845007)
(761, 762, 0.9967487951735126)
(762, 763, 0.9967517953625245)
(763, 764, 0.9967547955515363)
(764, 765, 0.9967577957405482)
(765, 766, 0.9967607959295601)
(766, 767, 0.996763796118572)
(767, 768, 0.9967667963075839)
(768, 769, 0.9967697964965958)
(769, 770, 0.9967727966856077)
(770, 771, 0.9967757968746196)
(771, 772, 0.9967787970636315)
(772, 773, 0.9967817972526434)
(773, 774, 0.9967847974416553)
(774, 775, 0.9967877976306672)
(775, 776, 0.996790797819679)
(776, 777, 0.996793798008691)
(777, 778, 0.9967967981977028)
(778, 779, 0.9967997983867147)
(779, 780, 0.9968027985757266)
(780, 781, 0.9968057987647385)
(781, 782, 0.9968087989537504)
(782, 783, 0.9968117991427623)
(783, 784, 0.9968147993317742)
(784, 785, 0.9968177995207861)
(785, 786, 0.996820799709798)
(786, 787, 0.9968237998988099)
(787, 788, 0.9968268000878218)
(788, 789, 0.9968298002768337)
(789, 790, 0.9968328004658455)
(790, 791, 0.9968358006548574)
(791, 792, 0.9968388008438693)
(792, 793, 0.9968418010328812)
(793, 794, 0.9968448012218931)
(794, 795, 0.996847801410905)
(795, 796, 0.9968508015999169)
(796, 797, 0.9968538017889288)
(797, 798, 0.9968568019779407)
(798, 799, 0.9968598021669526)
(799, 800, 0.9968628023559645)
(800, 801, 0.9968658025449764)
(801, 802, 0.9968688027339883)
(802, 803, 0.9968718029230001)
(803, 804, 0.996874803112012)
(804, 805, 0.9968778033010239)
(805, 806, 0.9968808034900358)
(806, 807, 0.9968838036790477)
(807, 808, 0.9968868038680596)
(808, 809, 0.9968898040570715)
(809, 810, 0.9968928042460834)
(810, 811, 0.9968958044350953)
(811, 812, 0.9968988046241072)
(812, 813, 0.9969018048131191)
(813, 814, 0.996904805002131)
(814, 815, 0.9969078051911429)
(815, 816, 0.9969108053801548)
(816, 817, 0.9969138055691666)
(817, 818, 0.9969168057581785)
(818, 819, 0.9969198059471904)
(819, 820, 0.9969228061362023)
(820, 821, 0.9969258063252142)
(821, 822, 0.9969288065142261)
(822, 823, 0.996931806703238)
(823, 824, 0.9969348068922499)
(824, 825, 0.9969378070812618)
(825, 826, 0.9969408072702737)
(826, 827, 0.9969438074592856)
(827, 828, 0.9969468076482975)
(828, 829, 0.9969498078373094)
(829, 830, 0.9969528080263212)
(830, 831, 0.9969558082153331)
(831, 832, 0.996958808404345)
(832, 833, 0.996960808530353)
(833, 834, 0.9969628086563609)
(834, 835, 0.9969648087823688)
(835, 836, 0.9969668089083767)
(836, 837, 0.9969688090343847)
(837, 838, 0.9969708091603926)
(838, 839, 0.9969728092864005)
(839, 840, 0.9969748094124085)
(840, 841, 0.9969768095384164)
(841, 842, 0.9969788096644243)
(842, 843, 0.9969808097904322)
(843, 844, 0.9969828099164402)
(844, 845, 0.9969848100424481)
(845, 846, 0.996986810168456)
(846, 847, 0.996988810294464)
(847, 848, 0.9969908104204719)
(848, 849, 0.9969928105464798)
(849, 850, 0.9969948106724877)
(850, 851, 0.9969968107984957)
(851, 852, 0.9969988109245036)
(852, 853, 0.9970008110505115)
(853, 854, 0.9970028111765195)
(854, 855, 0.9970048113025274)
(855, 856, 0.9970068114285353)
(856, 857, 0.9970088115545432)
(857, 858, 0.9970108116805512)
(858, 859, 0.9970128118065591)
(859, 860, 0.997014811932567)
(860, 861, 0.997016812058575)
(861, 862, 0.9970188121845829)
(862, 863, 0.9970208123105908)
(863, 864, 0.9970228124365987)
(864, 865, 0.9970248125626067)
(865, 866, 0.9970268126886146)
(866, 867, 0.9970288128146225)
(867, 868, 0.9970308129406305)
(868, 869, 0.9970328130666384)
(869, 870, 0.9970348131926463)
(870, 871, 0.9970368133186542)
(871, 872, 0.9970388134446622)
(872, 873, 0.9970408135706701)
(873, 874, 0.997042813696678)
(874, 875, 0.997044813822686)
(875, 876, 0.9970468139486939)
(876, 877, 0.9970488140747018)
(877, 878, 0.9970508142007097)
(878, 879, 0.9970528143267177)
(879, 880, 0.9970548144527256)
(880, 881, 0.9970568145787335)
(881, 882, 0.9970588147047414)
(882, 883, 0.9970608148307494)
(883, 884, 0.9970628149567573)
(884, 885, 0.9970648150827652)
(885, 886, 0.9970668152087732)
(886, 887, 0.9970688153347811)
(887, 888, 0.997070815460789)
(888, 889, 0.997072815586797)
(889, 890, 0.9970748157128049)
(890, 891, 0.9970768158388128)
(891, 892, 0.9970788159648207)
(892, 893, 0.9970808160908287)
(893, 894, 0.9970828162168366)
(894, 895, 0.9970848163428445)
(895, 896, 0.9970868164688524)
(896, 897, 0.9970888165948604)
(897, 898, 0.9970908167208683)
(898, 899, 0.9970928168468762)
(899, 900, 0.9970948169728842)
(900, 901, 0.9970968170988921)
(901, 902, 0.9970988172249)
(902, 903, 0.9971008173509079)
(903, 904, 0.9971028174769159)
(904, 905, 0.9971048176029238)
(905, 906, 0.9971068177289317)
(906, 907, 0.9971088178549397)
(907, 908, 0.9971108179809476)
(908, 909, 0.9971128181069555)
(909, 910, 0.9971148182329634)
(910, 911, 0.9971168183589714)
(911, 912, 0.9971188184849793)
(912, 913, 0.9971208186109872)
(913, 914, 0.9971228187369952)
(914, 915, 0.9971248188630031)
(915, 916, 0.997126818989011)
(916, 917, 0.9971288191150189)
(917, 918, 0.9971308192410269)
(918, 919, 0.9971328193670348)
(919, 920, 0.9971348194930427)
(920, 921, 0.9971368196190507)
(921, 922, 0.9971388197450586)
(922, 923, 0.9971408198710665)
(923, 924, 0.9971428199970744)
(924, 925, 0.9971448201230824)
(925, 926, 0.9971468202490903)
(926, 927, 0.9971488203750982)
(927, 928, 0.9971508205011061)
(928, 929, 0.9971528206271141)
(929, 930, 0.997154820753122)
(930, 931, 0.9971568208791299)
(931, 932, 0.9971588210051379)
(932, 933, 0.9971608211311458)
(933, 934, 0.9971628212571537)
(934, 935, 0.9971648213831616)
(935, 936, 0.9971668215091696)
(936, 937, 0.9971688216351775)
(937, 938, 0.9971708217611854)
(938, 939, 0.9971728218871934)
(939, 940, 0.9971748220132013)
(940, 941, 0.9971768221392092)
(941, 942, 0.9971788222652171)
(942, 943, 0.9971808223912251)
(943, 944, 0.997182822517233)
(944, 945, 0.9971848226432409)
(945, 946, 0.9971868227692489)
(946, 947, 0.9971888228952568)
(947, 948, 0.9971908230212647)
(948, 949, 0.9971928231472726)
(949, 950, 0.9971948232732806)
(950, 951, 0.9971968233992885)
(951, 952, 0.9971988235252964)
(952, 953, 0.9972008236513044)
(953, 954, 0.9972028237773123)
(954, 955, 0.9972048239033202)
(955, 956, 0.9972068240293281)
(956, 957, 0.9972088241553361)
(957, 958, 0.997210824281344)
(958, 959, 0.9972128244073519)
(959, 960, 0.9972148245333599)
(960, 961, 0.9972168246593678)
(961, 962, 0.9972188247853757)
(962, 963, 0.9972208249113836)
(963, 964, 0.9972228250373916)
(964, 965, 0.9972248251633995)
(965, 966, 0.9972268252894074)
(966, 967, 0.9972288254154154)
(967, 968, 0.9972308255414233)
(968, 969, 0.9972328256674312)
(969, 970, 0.9972348257934391)
(970, 971, 0.9972368259194471)
(971, 972, 0.997238826045455)
(972, 973, 0.9972408261714629)
(973, 974, 0.9972428262974709)
(974, 975, 0.9972448264234788)
(975, 976, 0.9972468265494867)
(976, 977, 0.9972488266754946)
(977, 978, 0.9972508268015026)
(978, 979, 0.9972528269275105)
(979, 980, 0.9972548270535184)
(980, 981, 0.9972568271795264)
(981, 982, 0.9972588273055343)
(982, 983, 0.9972608274315422)
(983, 984, 0.9972628275575501)
(984, 985, 0.9972648276835581)
(985, 986, 0.997266827809566)
(986, 987, 0.9972688279355739)
(987, 988, 0.9972708280615818)
(988, 989, 0.9972728281875898)
(989, 990, 0.9972748283135977)
(990, 991, 0.9972768284396056)
(991, 992, 0.9972788285656136)
(992, 993, 0.9972808286916215)
(993, 994, 0.9972828288176294)
(994, 995, 0.9972848289436373)
(995, 996, 0.9972868290696453)
(996, 997, 0.9972888291956532)
(997, 998, 0.9972908293216611)
(998, 999, 0.9972928294476691)
(999, 1000, 0.997294829573677)
(1000, 1001, 0.9972968296996849)
(1001, 1002, 0.9972988298256928)
(1002, 1003, 0.9973008299517008)
(1003, 1004, 0.9973028300777087)
(1004, 1005, 0.9973048302037166)
(1005, 1006, 0.9973068303297246)
(1006, 1007, 0.9973088304557325)
(1007, 1008, 0.9973108305817404)
(1008, 1009, 0.9973128307077483)
(1009, 1010, 0.9973148308337563)
(1010, 1011, 0.9973168309597642)
(1011, 1012, 0.9973188310857721)
(1012, 1013, 0.9973208312117801)
(1013, 1014, 0.997322831337788)
(1014, 1015, 0.9973248314637959)
(1015, 1016, 0.9973268315898038)
(1016, 1017, 0.9973288317158118)
(1017, 1018, 0.9973308318418197)
(1018, 1019, 0.9973328319678276)
(1019, 1020, 0.9973348320938356)
(1020, 1021, 0.9973368322198435)
(1021, 1022, 0.9973388323458514)
(1022, 1023, 0.9973408324718593)
(1023, 1024, 0.9973428325978673)
(1024, 1025, 0.9973448327238752)
(1025, 1026, 0.9973468328498831)
(1026, 1027, 0.997348832975891)
(1027, 1028, 0.997350833101899)
(1028, 1029, 0.9973528332279069)
(1029, 1030, 0.9973548333539148)
(1030, 1031, 0.9973568334799228)
(1031, 1032, 0.9973588336059307)
(1032, 1033, 0.9973608337319386)
(1033, 1034, 0.9973628338579466)
(1034, 1035, 0.9973648339839545)
(1035, 1036, 0.9973668341099624)
(1036, 1037, 0.9973688342359703)
(1037, 1038, 0.9973708343619783)
(1038, 1039, 0.9973728344879862)
(1039, 1040, 0.9973748346139941)
(1040, 1041, 0.997376834740002)
(1041, 1042, 0.99737883486601)
(1042, 1043, 0.9973808349920179)
(1043, 1044, 0.9973828351180258)
(1044, 1045, 0.9973848352440338)
(1045, 1046, 0.9973868353700417)
(1046, 1047, 0.9973888354960496)
(1047, 1048, 0.9973908356220575)
(1048, 1049, 0.9973928357480655)
(1049, 1050, 0.9973948358740734)
(1050, 1051, 0.9973968360000813)
(1051, 1052, 0.9973988361260893)
(1052, 1053, 0.9974008362520972)
(1053, 1054, 0.9974028363781051)
(1054, 1055, 0.997404836504113)
(1055, 1056, 0.997406836630121)
(1056, 1057, 0.9974088367561289)
(1057, 1058, 0.9974108368821368)
(1058, 1059, 0.9974128370081448)
(1059, 1060, 0.9974148371341527)
(1060, 1061, 0.9974168372601606)
(1061, 1062, 0.9974188373861685)
(1062, 1063, 0.9974208375121765)
(1063, 1064, 0.9974228376381844)
(1064, 1065, 0.9974248377641923)
(1065, 1066, 0.9974268378902003)
(1066, 1067, 0.9974288380162082)
(1067, 1068, 0.9974308381422161)
(1068, 1069, 0.997432838268224)
(1069, 1070, 0.997434838394232)
(1070, 1071, 0.9974368385202399)
(1071, 1072, 0.9974388386462478)
(1072, 1073, 0.9974408387722558)
(1073, 1074, 0.9974428388982637)
(1074, 1075, 0.9974448390242716)
(1075, 1076, 0.9974468391502795)
(1076, 1077, 0.9974488392762875)
(1077, 1078, 0.9974508394022954)
(1078, 1079, 0.9974528395283033)
(1079, 1080, 0.9974548396543113)
(1080, 1081, 0.9974568397803192)
(1081, 1082, 0.9974588399063271)
(1082, 1083, 0.997460840032335)
(1083, 1084, 0.997462840158343)
(1084, 1085, 0.9974648402843509)
(1085, 1086, 0.9974668404103588)
(1086, 1087, 0.9974688405363668)
(1087, 1088, 0.9974708406623747)
(1088, 1089, 0.9974728407883826)
(1089, 1090, 0.9974748409143905)
(1090, 1091, 0.9974768410403985)
(1091, 1092, 0.9974788411664064)
(1092, 1093, 0.9974808412924143)
(1093, 1094, 0.9974828414184223)
(1094, 1095, 0.9974848415444302)
(1095, 1096, 0.9974868416704381)
(1096, 1097, 0.997488841796446)
(1097, 1098, 0.997490841922454)
(1098, 1099, 0.9974928420484619)
(1099, 1100, 0.9974948421744698)
(1100, 1101, 0.9974968423004777)
(1101, 1102, 0.9974988424264857)
(1102, 1103, 0.9975008425524936)
(1103, 1104, 0.9975028426785015)
(1104, 1105, 0.9975048428045095)
(1105, 1106, 0.9975068429305174)
(1106, 1107, 0.9975088430565253)
(1107, 1108, 0.9975108431825332)
(1108, 1109, 0.9975128433085412)
(1109, 1110, 0.9975148434345491)
(1110, 1111, 0.997516843560557)
(1111, 1112, 0.997518843686565)
(1112, 1113, 0.9975208438125729)
(1113, 1114, 0.9975228439385808)
(1114, 1115, 0.9975248440645887)
(1115, 1116, 0.9975268441905967)
(1116, 1117, 0.9975288443166046)
(1117, 1118, 0.9975308444426125)
(1118, 1119, 0.9975328445686205)
(1119, 1120, 0.9975348446946284)
(1120, 1121, 0.9975368448206363)
(1121, 1122, 0.9975388449466442)
(1122, 1123, 0.9975408450726522)
(1123, 1124, 0.9975428451986601)
(1124, 1125, 0.997544845324668)
(1125, 1126, 0.997546845450676)
(1126, 1127, 0.9975488455766839)
(1127, 1128, 0.9975508457026918)
(1128, 1129, 0.9975528458286997)
(1129, 1130, 0.9975548459547077)
(1130, 1131, 0.9975568460807156)
(1131, 1132, 0.9975588462067235)
(1132, 1133, 0.9975608463327315)
(1133, 1134, 0.9975628464587394)
(1134, 1135, 0.9975648465847473)
(1135, 1136, 0.9975668467107552)
(1136, 1137, 0.9975688468367632)
(1137, 1138, 0.9975708469627711)
(1138, 1139, 0.997572847088779)
(1139, 1140, 0.997574847214787)
(1140, 1141, 0.9975768473407949)
(1141, 1142, 0.9975788474668028)
(1142, 1143, 0.9975808475928107)
(1143, 1144, 0.9975828477188187)
(1144, 1145, 0.9975848478448266)
(1145, 1146, 0.9975868479708345)
(1146, 1147, 0.9975888480968425)
(1147, 1148, 0.9975908482228504)
(1148, 1149, 0.9975928483488583)
(1149, 1150, 0.9975948484748662)
(1150, 1151, 0.9975968486008742)
(1151, 1152, 0.9975988487268821)
(1152, 1153, 0.9975998487898861)
(1153, 1154, 0.99760084885289)
(1154, 1155, 0.997601848915894)
(1155, 1156, 0.997602848978898)
(1156, 1157, 0.9976038490419019)
(1157, 1158, 0.9976048491049059)
(1158, 1159, 0.9976058491679098)
(1159, 1160, 0.9976068492309138)
(1160, 1161, 0.9976078492939178)
(1161, 1162, 0.9976088493569217)
(1162, 1163, 0.9976098494199257)
(1163, 1164, 0.9976108494829297)
(1164, 1165, 0.9976118495459336)
(1165, 1166, 0.9976128496089376)
(1166, 1167, 0.9976138496719416)
(1167, 1168, 0.9976148497349455)
(1168, 1169, 0.9976158497979495)
(1169, 1170, 0.9976168498609534)
(1170, 1171, 0.9976178499239574)
(1171, 1172, 0.9976188499869614)
(1172, 1173, 0.9976198500499653)
(1173, 1174, 0.9976208501129693)
(1174, 1175, 0.9976218501759733)
(1175, 1176, 0.9976228502389772)
(1176, 1177, 0.9976238503019812)
(1177, 1178, 0.9976248503649852)
(1178, 1179, 0.9976258504279891)
(1179, 1180, 0.9976268504909931)
(1180, 1181, 0.997627850553997)
(1181, 1182, 0.997628850617001)
(1182, 1183, 0.997629850680005)
(1183, 1184, 0.997630850743009)
(1184, 1185, 0.9976318508060129)
(1185, 1186, 0.9976328508690169)
(1186, 1187, 0.9976338509320208)
(1187, 1188, 0.9976348509950248)
(1188, 1189, 0.9976358510580288)
(1189, 1190, 0.9976368511210327)
(1190, 1191, 0.9976378511840367)
(1191, 1192, 0.9976388512470407)
(1192, 1193, 0.9976398513100446)
(1193, 1194, 0.9976408513730486)
(1194, 1195, 0.9976418514360526)
(1195, 1196, 0.9976428514990565)
(1196, 1197, 0.9976438515620605)
(1197, 1198, 0.9976448516250644)
(1198, 1199, 0.9976458516880684)
(1199, 1200, 0.9976468517510724)
(1200, 1201, 0.9976478518140763)
(1201, 1202, 0.9976488518770803)
(1202, 1203, 0.9976498519400843)
(1203, 1204, 0.9976508520030882)
(1204, 1205, 0.9976518520660922)
(1205, 1206, 0.9976528521290962)
(1206, 1207, 0.9976538521921001)
(1207, 1208, 0.9976548522551041)
(1208, 1209, 0.997655852318108)
(1209, 1210, 0.997656852381112)
(1210, 1211, 0.997657852444116)
(1211, 1212, 0.9976588525071199)
(1212, 1213, 0.9976598525701239)
(1213, 1214, 0.9976608526331279)
(1214, 1215, 0.9976618526961318)
(1215, 1216, 0.9976628527591358)
(1216, 1217, 0.9976638528221398)
(1217, 1218, 0.9976648528851437)
(1218, 1219, 0.9976658529481477)
(1219, 1220, 0.9976668530111517)
(1220, 1221, 0.9976678530741556)
(1221, 1222, 0.9976688531371596)
(1222, 1223, 0.9976698532001635)
(1223, 1224, 0.9976708532631675)
(1224, 1225, 0.9976718533261715)
(1225, 1226, 0.9976728533891754)
(1226, 1227, 0.9976738534521794)
(1227, 1228, 0.9976748535151834)
(1228, 1229, 0.9976758535781873)
(1229, 1230, 0.9976768536411913)
(1230, 1231, 0.9976778537041953)
(1231, 1232, 0.9976788537671992)
(1232, 1233, 0.9976798538302032)
(1233, 1234, 0.9976808538932072)
(1234, 1235, 0.9976818539562111)
(1235, 1236, 0.9976828540192151)
(1236, 1237, 0.997683854082219)
(1237, 1238, 0.997684854145223)
(1238, 1239, 0.997685854208227)
(1239, 1240, 0.9976868542712309)
(1240, 1241, 0.9976878543342349)
(1241, 1242, 0.9976888543972389)
(1242, 1243, 0.9976898544602428)
(1243, 1244, 0.9976908545232468)
(1244, 1245, 0.9976918545862508)
(1245, 1246, 0.9976928546492547)
(1246, 1247, 0.9976938547122587)
(1247, 1248, 0.9976948547752627)
(1248, 1249, 0.9976958548382666)
(1249, 1250, 0.9976968549012706)
(1250, 1251, 0.9976978549642745)
(1251, 1252, 0.9976988550272785)
(1252, 1253, 0.9976998550902825)
(1253, 1254, 0.9977008551532864)
(1254, 1255, 0.9977018552162904)
(1255, 1256, 0.9977028552792944)
(1256, 1257, 0.9977038553422983)
(1257, 1258, 0.9977048554053023)
(1258, 1259, 0.9977058554683063)
(1259, 1260, 0.9977068555313102)
(1260, 1261, 0.9977078555943142)
(1261, 1262, 0.9977088556573181)
(1262, 1263, 0.9977098557203221)
(1263, 1264, 0.9977108557833261)
(1264, 1265, 0.99771185584633)
(1265, 1266, 0.997712855909334)
(1266, 1267, 0.997713855972338)
(1267, 1268, 0.9977148560353419)
(1268, 1269, 0.9977158560983459)
(1269, 1270, 0.9977168561613499)
(1270, 1271, 0.9977178562243538)
(1271, 1272, 0.9977188562873578)
(1272, 1273, 0.9977198563503618)
(1273, 1274, 0.9977208564133657)
(1274, 1275, 0.9977218564763697)
(1275, 1276, 0.9977228565393736)
(1276, 1277, 0.9977238566023776)
(1277, 1278, 0.9977248566653816)
(1278, 1279, 0.9977258567283855)
(1279, 1280, 0.9977268567913895)
(1280, 1281, 0.9977278568543935)
(1281, 1282, 0.9977288569173974)
(1282, 1283, 0.9977298569804014)
(1283, 1284, 0.9977308570434054)
(1284, 1285, 0.9977318571064093)
(1285, 1286, 0.9977328571694133)
(1286, 1287, 0.9977338572324173)
(1287, 1288, 0.9977348572954212)
(1288, 1289, 0.9977358573584252)
(1289, 1290, 0.9977368574214291)
(1290, 1291, 0.9977378574844331)
(1291, 1292, 0.9977388575474371)
(1292, 1293, 0.997739857610441)
(1293, 1294, 0.997740857673445)
(1294, 1295, 0.997741857736449)
(1295, 1296, 0.9977428577994529)
(1296, 1297, 0.9977438578624569)
(1297, 1298, 0.9977448579254609)
(1298, 1299, 0.9977458579884648)
(1299, 1300, 0.9977468580514688)
(1300, 1301, 0.9977478581144728)
(1301, 1302, 0.9977488581774767)
(1302, 1303, 0.9977498582404807)
(1303, 1304, 0.9977508583034846)
(1304, 1305, 0.9977518583664886)
(1305, 1306, 0.9977528584294926)
(1306, 1307, 0.9977538584924965)
(1307, 1308, 0.9977548585555005)
(1308, 1309, 0.9977558586185045)
(1309, 1310, 0.9977568586815084)
(1310, 1311, 0.9977578587445124)
(1311, 1312, 0.9977588588075164)
(1312, 1313, 0.9977598588705203)
(1313, 1314, 0.9977608589335243)
(1314, 1315, 0.9977618589965283)
(1315, 1316, 0.9977628590595322)
(1316, 1317, 0.9977638591225362)
(1317, 1318, 0.9977648591855401)
(1318, 1319, 0.9977658592485441)
(1319, 1320, 0.9977668593115481)
(1320, 1321, 0.997767859374552)
(1321, 1322, 0.997768859437556)
(1322, 1323, 0.99776985950056)
(1323, 1324, 0.9977708595635639)
(1324, 1325, 0.9977718596265679)
(1325, 1326, 0.9977728596895719)
(1326, 1327, 0.9977738597525758)
(1327, 1328, 0.9977748598155798)
(1328, 1329, 0.9977758598785837)
(1329, 1330, 0.9977768599415877)
(1330, 1331, 0.9977778600045917)
(1331, 1332, 0.9977788600675956)
(1332, 1333, 0.9977798601305996)
(1333, 1334, 0.9977808601936036)
(1334, 1335, 0.9977818602566075)
(1335, 1336, 0.9977828603196115)
(1336, 1337, 0.9977838603826155)
(1337, 1338, 0.9977848604456194)
(1338, 1339, 0.9977858605086234)
(1339, 1340, 0.9977868605716274)
(1340, 1341, 0.9977878606346313)
(1341, 1342, 0.9977888606976353)
(1342, 1343, 0.9977898607606392)
(1343, 1344, 0.9977908608236432)
(1344, 1345, 0.9977918608866472)
(1345, 1346, 0.9977928609496511)
(1346, 1347, 0.9977938610126551)
(1347, 1348, 0.9977948610756591)
(1348, 1349, 0.997795861138663)
(1349, 1350, 0.997796861201667)
(1350, 1351, 0.997797861264671)
(1351, 1352, 0.9977988613276749)
(1352, 1353, 0.9977998613906789)
(1353, 1354, 0.9978008614536829)
(1354, 1355, 0.9978018615166868)
(1355, 1356, 0.9978028615796908)
(1356, 1357, 0.9978038616426947)
(1357, 1358, 0.9978048617056987)
(1358, 1359, 0.9978058617687027)
(1359, 1360, 0.9978068618317066)
(1360, 1361, 0.9978078618947106)
(1361, 1362, 0.9978088619577146)
(1362, 1363, 0.9978098620207185)
(1363, 1364, 0.9978108620837225)
(1364, 1365, 0.9978118621467265)
(1365, 1366, 0.9978128622097304)
(1366, 1367, 0.9978138622727344)
(1367, 1368, 0.9978148623357384)
(1368, 1369, 0.9978158623987423)
(1369, 1370, 0.9978168624617463)
(1370, 1371, 0.9978178625247502)
(1371, 1372, 0.9978188625877542)
(1372, 1373, 0.9978198626507582)
(1373, 1374, 0.9978208627137621)
(1374, 1375, 0.9978218627767661)
(1375, 1376, 0.9978228628397701)
(1376, 1377, 0.997823862902774)
(1377, 1378, 0.997824862965778)
(1378, 1379, 0.997825863028782)
(1379, 1380, 0.9978268630917859)
(1380, 1381, 0.9978278631547899)
(1381, 1382, 0.9978288632177938)
(1382, 1383, 0.9978298632807978)
(1383, 1384, 0.9978308633438018)
(1384, 1385, 0.9978318634068057)
(1385, 1386, 0.9978328634698097)
(1386, 1387, 0.9978338635328137)
(1387, 1388, 0.9978348635958176)
(1388, 1389, 0.9978358636588216)
(1389, 1390, 0.9978368637218256)
(1390, 1391, 0.9978378637848295)
(1391, 1392, 0.9978388638478335)
(1392, 1393, 0.9978398639108375)
(1393, 1394, 0.9978408639738414)
(1394, 1395, 0.9978418640368454)
(1395, 1396, 0.9978428640998493)
(1396, 1397, 0.9978438641628533)
(1397, 1398, 0.9978448642258573)
(1398, 1399, 0.9978458642888612)
(1399, 1400, 0.9978468643518652)
(1400, 1401, 0.9978478644148692)
(1401, 1402, 0.9978488644778731)
(1402, 1403, 0.9978498645408771)
(1403, 1404, 0.9978508646038811)
(1404, 1405, 0.997851864666885)
(1405, 1406, 0.997852864729889)
(1406, 1407, 0.997853864792893)
(1407, 1408, 0.9978548648558969)
(1408, 1409, 0.9978558649189009)
(1409, 1410, 0.9978568649819048)
(1410, 1411, 0.9978578650449088)
(1411, 1412, 0.9978588651079128)
(1412, 1413, 0.9978598651709167)
(1413, 1414, 0.9978608652339207)
(1414, 1415, 0.9978618652969247)
(1415, 1416, 0.9978628653599286)
(1416, 1417, 0.9978638654229326)
(1417, 1418, 0.9978648654859366)
(1418, 1419, 0.9978658655489405)
(1419, 1420, 0.9978668656119445)
(1420, 1421, 0.9978678656749485)
(1421, 1422, 0.9978688657379524)
(1422, 1423, 0.9978698658009564)
(1423, 1424, 0.9978708658639603)
(1424, 1425, 0.9978718659269643)
(1425, 1426, 0.9978728659899683)
(1426, 1427, 0.9978738660529722)
(1427, 1428, 0.9978748661159762)
(1428, 1429, 0.9978758661789802)
(1429, 1430, 0.9978768662419841)
(1430, 1431, 0.9978778663049881)
(1431, 1432, 0.9978788663679921)
(1432, 1433, 0.997879866430996)
(1433, 1434, 0.997880866494)
(1434, 1435, 0.997881866557004)
(1435, 1436, 0.9978828666200079)
(1436, 1437, 0.9978838666830119)
(1437, 1438, 0.9978848667460158)
(1438, 1439, 0.9978858668090198)
(1439, 1440, 0.9978868668720238)
(1440, 1441, 0.9978878669350277)
(1441, 1442, 0.9978888669980317)
(1442, 1443, 0.9978898670610357)
(1443, 1444, 0.9978908671240396)
(1444, 1445, 0.9978918671870436)
(1445, 1446, 0.9978928672500476)
(1446, 1447, 0.9978938673130515)
(1447, 1448, 0.9978948673760555)
(1448, 1449, 0.9978958674390594)
(1449, 1450, 0.9978968675020634)
(1450, 1451, 0.9978978675650674)
(1451, 1452, 0.9978988676280713)
(1452, 1453, 0.9978998676910753)
(1453, 1454, 0.9979008677540793)
(1454, 1455, 0.9979018678170832)
(1455, 1456, 0.9979028678800872)
(1456, 1457, 0.9979038679430912)
(1457, 1458, 0.9979048680060951)
(1458, 1459, 0.9979058680690991)
(1459, 1460, 0.997906868132103)
(1460, 1461, 0.997907868195107)
(1461, 1462, 0.997908868258111)
(1462, 1463, 0.997909868321115)
(1463, 1464, 0.9979108683841189)
(1464, 1465, 0.9979118684471229)
(1465, 1466, 0.9979128685101268)
(1466, 1467, 0.9979138685731308)
(1467, 1468, 0.9979148686361348)
(1468, 1469, 0.9979158686991387)
(1469, 1470, 0.9979168687621427)
(1470, 1471, 0.9979178688251467)
(1471, 1472, 0.9979188688881506)
(1472, 1473, 0.9979198689511546)
(1473, 1474, 0.9979208690141586)
(1474, 1475, 0.9979218690771625)
(1475, 1476, 0.9979228691401665)
(1476, 1477, 0.9979238692031704)
(1477, 1478, 0.9979248692661744)
(1478, 1479, 0.9979258693291784)
(1479, 1480, 0.9979268693921823)
(1480, 1481, 0.9979278694551863)
(1481, 1482, 0.9979288695181903)
(1482, 1483, 0.9979298695811942)
(1483, 1484, 0.9979308696441982)
(1484, 1485, 0.9979318697072022)
(1485, 1486, 0.9979328697702061)
(1486, 1487, 0.9979338698332101)
(1487, 1488, 0.997934869896214)
(1488, 1489, 0.997935869959218)
(1489, 1490, 0.997936870022222)
(1490, 1491, 0.9979378700852259)
(1491, 1492, 0.9979388701482299)
(1492, 1493, 0.9979398702112339)
(1493, 1494, 0.9979408702742378)
(1494, 1495, 0.9979418703372418)
(1495, 1496, 0.9979428704002458)
(1496, 1497, 0.9979438704632497)
(1497, 1498, 0.9979448705262537)
(1498, 1499, 0.9979458705892577)
(1499, 1500, 0.9979468706522616)
(1500, 1501, 0.9979478707152656)
(1501, 1502, 0.9979488707782695)
(1502, 1503, 0.9979498708412735)
(1503, 1504, 0.9979508709042775)
(1504, 1505, 0.9979518709672814)
(1505, 1506, 0.9979528710302854)
(1506, 1507, 0.9979538710932894)
(1507, 1508, 0.9979548711562933)
(1508, 1509, 0.9979558712192973)
(1509, 1510, 0.9979568712823013)
(1510, 1511, 0.9979578713453052)
(1511, 1512, 0.9979588714083092)
(1512, 1513, 0.9979598714713132)
(1513, 1514, 0.9979608715343171)
(1514, 1515, 0.9979618715973211)
(1515, 1516, 0.997962871660325)
(1516, 1517, 0.997963871723329)
(1517, 1518, 0.997964871786333)
(1518, 1519, 0.9979658718493369)
(1519, 1520, 0.9979668719123409)
(1520, 1521, 0.9979678719753449)
(1521, 1522, 0.9979688720383488)
(1522, 1523, 0.9979698721013528)
(1523, 1524, 0.9979708721643568)
(1524, 1525, 0.9979718722273607)
(1525, 1526, 0.9979728722903647)
(1526, 1527, 0.9979738723533687)
(1527, 1528, 0.9979748724163726)
(1528, 1529, 0.9979758724793766)
(1529, 1530, 0.9979768725423805)
(1530, 1531, 0.9979778726053845)
(1531, 1532, 0.9979788726683885)
(1532, 1533, 0.9979798727313924)
(1533, 1534, 0.9979808727943964)
(1534, 1535, 0.9979818728574004)
(1535, 1536, 0.9979828729204043)
(1536, 1537, 0.9979838729834083)
(1537, 1538, 0.9979848730464123)
(1538, 1539, 0.9979858731094162)
(1539, 1540, 0.9979868731724202)
(1540, 1541, 0.9979878732354241)
(1541, 1542, 0.9979888732984281)
(1542, 1543, 0.9979898733614321)
(1543, 1544, 0.997990873424436)
(1544, 1545, 0.99799187348744)
(1545, 1546, 0.997992873550444)
(1546, 1547, 0.9979938736134479)
(1547, 1548, 0.9979948736764519)
(1548, 1549, 0.9979958737394559)
(1549, 1550, 0.9979968738024598)
(1550, 1551, 0.9979978738654638)
(1551, 1552, 0.9979988739284678)
(1552, 1553, 0.9979998739914717)
(1553, 1554, 0.9980008740544757)
(1554, 1555, 0.9980018741174796)
(1555, 1556, 0.9980028741804836)
(1556, 1557, 0.9980038742434876)
(1557, 1558, 0.9980048743064915)
(1558, 1559, 0.9980058743694955)
(1559, 1560, 0.9980068744324995)
(1560, 1561, 0.9980078744955034)
(1561, 1562, 0.9980088745585074)
(1562, 1563, 0.9980098746215114)
(1563, 1564, 0.9980108746845153)
(1564, 1565, 0.9980118747475193)
(1565, 1566, 0.9980128748105233)
(1566, 1567, 0.9980138748735272)
(1567, 1568, 0.9980148749365312)
(1568, 1569, 0.9980158749995351)
(1569, 1570, 0.9980168750625391)
(1570, 1571, 0.9980178751255431)
(1571, 1572, 0.998018875188547)
(1572, 1573, 0.998019875251551)
(1573, 1574, 0.998020875314555)
(1574, 1575, 0.9980218753775589)
(1575, 1576, 0.9980228754405629)
(1576, 1577, 0.9980238755035669)
(1577, 1578, 0.9980248755665708)
(1578, 1579, 0.9980258756295748)
(1579, 1580, 0.9980268756925788)
(1580, 1581, 0.9980278757555827)
(1581, 1582, 0.9980288758185867)
(1582, 1583, 0.9980298758815906)
(1583, 1584, 0.9980308759445946)
(1584, 1585, 0.9980318760075986)
(1585, 1586, 0.9980328760706025)
(1586, 1587, 0.9980338761336065)
(1587, 1588, 0.9980348761966105)
(1588, 1589, 0.9980358762596144)
(1589, 1590, 0.9980368763226184)
(1590, 1591, 0.9980378763856224)
(1591, 1592, 0.9980388764486263)
(1592, 1593, 0.9980398765116303)
(1593, 1594, 0.9980408765746343)
(1594, 1595, 0.9980418766376382)
(1595, 1596, 0.9980428767006422)
(1596, 1597, 0.9980438767636461)
(1597, 1598, 0.9980448768266501)
(1598, 1599, 0.9980458768896541)
(1599, 1600, 0.998046876952658)
(1600, 1601, 0.998047877015662)
(1601, 1602, 0.998048877078666)
(1602, 1603, 0.9980498771416699)
(1603, 1604, 0.9980508772046739)
(1604, 1605, 0.9980518772676779)
(1605, 1606, 0.9980528773306818)
(1606, 1607, 0.9980538773936858)
(1607, 1608, 0.9980548774566897)
(1608, 1609, 0.9980558775196937)
(1609, 1610, 0.9980568775826977)
(1610, 1611, 0.9980578776457016)
(1611, 1612, 0.9980588777087056)
(1612, 1613, 0.9980598777717096)
(1613, 1614, 0.9980608778347135)
(1614, 1615, 0.9980618778977175)
(1615, 1616, 0.9980628779607215)
(1616, 1617, 0.9980638780237254)
(1617, 1618, 0.9980648780867294)
(1618, 1619, 0.9980658781497334)
(1619, 1620, 0.9980668782127373)
(1620, 1621, 0.9980678782757413)
(1621, 1622, 0.9980688783387452)
(1622, 1623, 0.9980698784017492)
(1623, 1624, 0.9980708784647532)
(1624, 1625, 0.9980718785277571)
(1625, 1626, 0.9980728785907611)
(1626, 1627, 0.9980738786537651)
(1627, 1628, 0.998074878716769)
(1628, 1629, 0.998075878779773)
(1629, 1630, 0.998076878842777)
(1630, 1631, 0.9980778789057809)
(1631, 1632, 0.9980788789687849)
(1632, 1633, 0.9980798790317889)
(1633, 1634, 0.9980808790947928)
(1634, 1635, 0.9980818791577968)
(1635, 1636, 0.9980828792208007)
(1636, 1637, 0.9980838792838047)
(1637, 1638, 0.9980848793468087)
(1638, 1639, 0.9980858794098126)
(1639, 1640, 0.9980868794728166)
(1640, 1641, 0.9980878795358206)
(1641, 1642, 0.9980888795988245)
(1642, 1643, 0.9980898796618285)
(1643, 1644, 0.9980908797248325)
(1644, 1645, 0.9980918797878364)
(1645, 1646, 0.9980928798508404)
(1646, 1647, 0.9980938799138444)
(1647, 1648, 0.9980948799768483)
(1648, 1649, 0.9980958800398523)
(1649, 1650, 0.9980968801028562)
(1650, 1651, 0.9980978801658602)
(1651, 1652, 0.9980988802288642)
(1652, 1653, 0.9980998802918681)
(1653, 1654, 0.9981008803548721)
(1654, 1655, 0.9981018804178761)
(1655, 1656, 0.99810288048088)
(1656, 1657, 0.998103880543884)
(1657, 1658, 0.998104880606888)
(1658, 1659, 0.9981058806698919)
(1659, 1660, 0.9981068807328959)
(1660, 1661, 0.9981078807958998)
(1661, 1662, 0.9981088808589038)
(1662, 1663, 0.9981098809219078)
(1663, 1664, 0.9981108809849117)
(1664, 1665, 0.9981118810479157)
(1665, 1666, 0.9981128811109197)
(1666, 1667, 0.9981138811739236)
(1667, 1668, 0.9981148812369276)
(1668, 1669, 0.9981158812999316)
(1669, 1670, 0.9981168813629355)
(1670, 1671, 0.9981178814259395)
(1671, 1672, 0.9981188814889435)
(1672, 1673, 0.9981198815519474)
(1673, 1674, 0.9981208816149514)
(1674, 1675, 0.9981218816779553)
(1675, 1676, 0.9981228817409593)
(1676, 1677, 0.9981238818039633)
(1677, 1678, 0.9981248818669672)
(1678, 1679, 0.9981258819299712)
(1679, 1680, 0.9981268819929752)
(1680, 1681, 0.9981278820559791)
(1681, 1682, 0.9981288821189831)
(1682, 1683, 0.9981298821819871)
(1683, 1684, 0.998130882244991)
(1684, 1685, 0.998131882307995)
(1685, 1686, 0.998132882370999)
(1686, 1687, 0.9981338824340029)
(1687, 1688, 0.9981348824970069)
(1688, 1689, 0.9981358825600108)
(1689, 1690, 0.9981368826230148)
(1690, 1691, 0.9981378826860188)
(1691, 1692, 0.9981388827490227)
(1692, 1693, 0.9981398828120267)
(1693, 1694, 0.9981408828750307)
(1694, 1695, 0.9981418829380346)
(1695, 1696, 0.9981428830010386)
(1696, 1697, 0.9981438830640426)
(1697, 1698, 0.9981448831270465)
(1698, 1699, 0.9981458831900505)
(1699, 1700, 0.9981468832530545)
(1700, 1701, 0.9981478833160584)
(1701, 1702, 0.9981488833790624)
(1702, 1703, 0.9981498834420663)
(1703, 1704, 0.9981508835050703)
(1704, 1705, 0.9981518835680743)
(1705, 1706, 0.9981528836310782)
(1706, 1707, 0.9981538836940822)
(1707, 1708, 0.9981548837570862)
(1708, 1709, 0.9981558838200901)
(1709, 1710, 0.9981568838830941)
(1710, 1711, 0.9981578839460981)
(1711, 1712, 0.998158884009102)
(1712, 1713, 0.998159884072106)
(1713, 1714, 0.99816088413511)
(1714, 1715, 0.9981618841981139)
(1715, 1716, 0.9981628842611179)
(1716, 1717, 0.9981638843241218)
(1717, 1718, 0.9981648843871258)
(1718, 1719, 0.9981658844501298)
(1719, 1720, 0.9981668845131337)
(1720, 1721, 0.9981678845761377)
(1721, 1722, 0.9981688846391417)
(1722, 1723, 0.9981698847021456)
(1723, 1724, 0.9981708847651496)
(1724, 1725, 0.9981718848281536)
(1725, 1726, 0.9981728848911575)
(1726, 1727, 0.9981738849541615)
(1727, 1728, 0.9981748850171654)
(1728, 1729, 0.9981758850801694)
(1729, 1730, 0.9981768851431734)
(1730, 1731, 0.9981778852061773)
(1731, 1732, 0.9981788852691813)
(1732, 1733, 0.9981798853321853)
(1733, 1734, 0.9981808853951892)
(1734, 1735, 0.9981818854581932)
(1735, 1736, 0.9981828855211972)
(1736, 1737, 0.9981838855842011)
(1737, 1738, 0.9981848856472051)
(1738, 1739, 0.998185885710209)
(1739, 1740, 0.998186885773213)
(1740, 1741, 0.998187885836217)
(1741, 1742, 0.998188885899221)
(1742, 1743, 0.9981898859622249)
(1743, 1744, 0.9981908860252289)
(1744, 1745, 0.9981918860882328)
(1745, 1746, 0.9981928861512368)
(1746, 1747, 0.9981938862142408)
(1747, 1748, 0.9981948862772447)
(1748, 1749, 0.9981958863402487)
(1749, 1750, 0.9981968864032527)
(1750, 1751, 0.9981978864662566)
(1751, 1752, 0.9981988865292606)
(1752, 1753, 0.9981998865922646)
(1753, 1754, 0.9982008866552685)
(1754, 1755, 0.9982018867182725)
(1755, 1756, 0.9982028867812764)
(1756, 1757, 0.9982038868442804)
(1757, 1758, 0.9982048869072844)
(1758, 1759, 0.9982058869702883)
(1759, 1760, 0.9982068870332923)
(1760, 1761, 0.9982078870962963)
(1761, 1762, 0.9982088871593002)
(1762, 1763, 0.9982098872223042)
(1763, 1764, 0.9982108872853082)
(1764, 1765, 0.9982118873483121)
(1765, 1766, 0.9982128874113161)
(1766, 1767, 0.99821388747432)
(1767, 1768, 0.998214887537324)
(1768, 1769, 0.998215887600328)
(1769, 1770, 0.9982168876633319)
(1770, 1771, 0.9982178877263359)
(1771, 1772, 0.9982188877893399)
(1772, 1773, 0.9982198878523438)
(1773, 1774, 0.9982208879153478)
(1774, 1775, 0.9982218879783518)
(1775, 1776, 0.9982228880413557)
(1776, 1777, 0.9982238881043597)
(1777, 1778, 0.9982248881673637)
(1778, 1779, 0.9982258882303676)
(1779, 1780, 0.9982268882933716)
(1780, 1781, 0.9982278883563755)
(1781, 1782, 0.9982288884193795)
(1782, 1783, 0.9982298884823835)
(1783, 1784, 0.9982308885453874)
(1784, 1785, 0.9982318886083914)
(1785, 1786, 0.9982328886713954)
(1786, 1787, 0.9982338887343993)
(1787, 1788, 0.9982348887974033)
(1788, 1789, 0.9982358888604073)
(1789, 1790, 0.9982368889234112)
(1790, 1791, 0.9982378889864152)
(1791, 1792, 0.9982388890494192)
(1792, 1793, 0.9982398891124231)
(1793, 1794, 0.9982408891754271)
(1794, 1795, 0.998241889238431)
(1795, 1796, 0.998242889301435)
(1796, 1797, 0.998243889364439)
(1797, 1798, 0.9982448894274429)
(1798, 1799, 0.9982458894904469)
(1799, 1800, 0.9982468895534509)
(1800, 1801, 0.9982478896164548)
(1801, 1802, 0.9982488896794588)
(1802, 1803, 0.9982498897424628)
(1803, 1804, 0.9982508898054667)
(1804, 1805, 0.9982518898684707)
(1805, 1806, 0.9982528899314747)
(1806, 1807, 0.9982538899944786)
(1807, 1808, 0.9982548900574826)
(1808, 1809, 0.9982558901204865)
(1809, 1810, 0.9982568901834905)
(1810, 1811, 0.9982578902464945)
(1811, 1812, 0.9982588903094984)
(1812, 1813, 0.9982598903725024)
(1813, 1814, 0.9982608904355064)
(1814, 1815, 0.9982618904985103)
(1815, 1816, 0.9982628905615143)
(1816, 1817, 0.9982638906245183)
(1817, 1818, 0.9982648906875222)
(1818, 1819, 0.9982658907505262)
(1819, 1820, 0.9982668908135301)
(1820, 1821, 0.9982678908765341)
(1821, 1822, 0.9982688909395381)
(1822, 1823, 0.998269891002542)
(1823, 1824, 0.998270891065546)
(1824, 1825, 0.99827189112855)
(1825, 1826, 0.9982728911915539)
(1826, 1827, 0.9982738912545579)
(1827, 1828, 0.9982748913175619)
(1828, 1829, 0.9982758913805658)
(1829, 1830, 0.9982768914435698)
(1830, 1831, 0.9982778915065738)
(1831, 1832, 0.9982788915695777)
(1832, 1833, 0.9982798916325817)
(1833, 1834, 0.9982808916955856)
(1834, 1835, 0.9982818917585896)
(1835, 1836, 0.9982828918215936)
(1836, 1837, 0.9982838918845975)
(1837, 1838, 0.9982848919476015)
(1838, 1839, 0.9982858920106055)
(1839, 1840, 0.9982868920736094)
(1840, 1841, 0.9982878921366134)
(1841, 1842, 0.9982888921996174)
(1842, 1843, 0.9982898922626213)
(1843, 1844, 0.9982908923256253)
(1844, 1845, 0.9982918923886293)
(1845, 1846, 0.9982928924516332)
(1846, 1847, 0.9982938925146372)
(1847, 1848, 0.9982948925776411)
(1848, 1849, 0.9982958926406451)
(1849, 1850, 0.9982968927036491)
(1850, 1851, 0.998297892766653)
(1851, 1852, 0.998298892829657)
(1852, 1853, 0.998299892892661)
(1853, 1854, 0.9983008929556649)
(1854, 1855, 0.9983018930186689)
(1855, 1856, 0.9983028930816729)
(1856, 1857, 0.9983038931446768)
(1857, 1858, 0.9983048932076808)
(1858, 1859, 0.9983058932706848)
(1859, 1860, 0.9983068933336887)
(1860, 1861, 0.9983078933966927)
(1861, 1862, 0.9983088934596966)
(1862, 1863, 0.9983098935227006)
(1863, 1864, 0.9983108935857046)
(1864, 1865, 0.9983118936487085)
(1865, 1866, 0.9983128937117125)
(1866, 1867, 0.9983138937747165)
(1867, 1868, 0.9983148938377204)
(1868, 1869, 0.9983158939007244)
(1869, 1870, 0.9983168939637284)
(1870, 1871, 0.9983178940267323)
(1871, 1872, 0.9983188940897363)
(1872, 1873, 0.9983198941527403)
(1873, 1874, 0.9983208942157442)
(1874, 1875, 0.9983218942787482)
(1875, 1876, 0.9983228943417521)
(1876, 1877, 0.9983238944047561)
(1877, 1878, 0.9983248944677601)
(1878, 1879, 0.998325894530764)
(1879, 1880, 0.998326894593768)
(1880, 1881, 0.998327894656772)
(1881, 1882, 0.9983288947197759)
(1882, 1883, 0.9983298947827799)
(1883, 1884, 0.9983308948457839)
(1884, 1885, 0.9983318949087878)
(1885, 1886, 0.9983328949717918)
(1886, 1887, 0.9983338950347957)
(1887, 1888, 0.9983348950977997)
(1888, 1889, 0.9983358951608037)
(1889, 1890, 0.9983368952238076)
(1890, 1891, 0.9983378952868116)
(1891, 1892, 0.9983388953498156)
(1892, 1893, 0.9983398954128195)
(1893, 1894, 0.9983408954758235)
(1894, 1895, 0.9983418955388275)
(1895, 1896, 0.9983428956018314)
(1896, 1897, 0.9983438956648354)
(1897, 1898, 0.9983448957278394)
(1898, 1899, 0.9983458957908433)
(1899, 1900, 0.9983468958538473)
(1900, 1901, 0.9983478959168512)
(1901, 1902, 0.9983488959798552)
(1902, 1903, 0.9983498960428592)
(1903, 1904, 0.9983508961058631)
(1904, 1905, 0.9983518961688671)
(1905, 1906, 0.9983528962318711)
(1906, 1907, 0.998353896294875)
(1907, 1908, 0.998354896357879)
(1908, 1909, 0.998355896420883)
(1909, 1910, 0.9983568964838869)
(1910, 1911, 0.9983578965468909)
(1911, 1912, 0.9983588966098949)
(1912, 1913, 0.9983598966728988)
(1913, 1914, 0.9983608967359028)
(1914, 1915, 0.9983618967989067)
(1915, 1916, 0.9983628968619107)
(1916, 1917, 0.9983638969249147)
(1917, 1918, 0.9983648969879186)
(1918, 1919, 0.9983658970509226)
(1919, 1920, 0.9983668971139266)
(1920, 1921, 0.9983678971769305)
(1921, 1922, 0.9983688972399345)
(1922, 1923, 0.9983698973029385)
(1923, 1924, 0.9983708973659424)
(1924, 1925, 0.9983718974289464)
(1925, 1926, 0.9983728974919504)
(1926, 1927, 0.9983738975549543)
(1927, 1928, 0.9983748976179583)
(1928, 1929, 0.9983758976809622)
(1929, 1930, 0.9983768977439662)
(1930, 1931, 0.9983778978069702)
(1931, 1932, 0.9983788978699741)
(1932, 1933, 0.9983798979329781)
(1933, 1934, 0.9983808979959821)
(1934, 1935, 0.998381898058986)
(1935, 1936, 0.99838289812199)
(1936, 1937, 0.998383898184994)
(1937, 1938, 0.9983848982479979)
(1938, 1939, 0.9983858983110019)
(1939, 1940, 0.9983868983740058)
(1940, 1941, 0.9983878984370098)
(1941, 1942, 0.9983888985000138)
(1942, 1943, 0.9983898985630177)
(1943, 1944, 0.9983908986260217)
(1944, 1945, 0.9983918986890257)
(1945, 1946, 0.9983928987520296)
(1946, 1947, 0.9983938988150336)
(1947, 1948, 0.9983948988780376)
(1948, 1949, 0.9983958989410415)
(1949, 1950, 0.9983968990040455)
(1950, 1951, 0.9983978990670495)
(1951, 1952, 0.9983988991300534)
(1952, 1953, 0.9983998991930574)
(1953, 1954, 0.9984008992560613)
(1954, 1955, 0.9984018993190653)
(1955, 1956, 0.9984028993820693)
(1956, 1957, 0.9984038994450732)
(1957, 1958, 0.9984048995080772)
(1958, 1959, 0.9984058995710812)
(1959, 1960, 0.9984068996340851)
(1960, 1961, 0.9984078996970891)
(1961, 1962, 0.9984088997600931)
(1962, 1963, 0.998409899823097)
(1963, 1964, 0.998410899886101)
(1964, 1965, 0.998411899949105)
(1965, 1966, 0.9984129000121089)
(1966, 1967, 0.9984139000751129)
(1967, 1968, 0.9984149001381168)
(1968, 1969, 0.9984159002011208)
(1969, 1970, 0.9984169002641248)
(1970, 1971, 0.9984179003271287)
(1971, 1972, 0.9984189003901327)
(1972, 1973, 0.9984199004531367)
(1973, 1974, 0.9984209005161406)
(1974, 1975, 0.9984219005791446)
(1975, 1976, 0.9984229006421486)
(1976, 1977, 0.9984239007051525)
(1977, 1978, 0.9984249007681565)
(1978, 1979, 0.9984259008311605)
(1979, 1980, 0.9984269008941644)
(1980, 1981, 0.9984279009571684)
(1981, 1982, 0.9984289010201723)
(1982, 1983, 0.9984299010831763)
(1983, 1984, 0.9984309011461803)
(1984, 1985, 0.9984319012091842)
(1985, 1986, 0.9984329012721882)
(1986, 1987, 0.9984339013351922)
(1987, 1988, 0.9984349013981961)
(1988, 1989, 0.9984359014612001)
(1989, 1990, 0.9984369015242041)
(1990, 1991, 0.998437901587208)
(1991, 1992, 0.998438901650212)
(1992, 1993, 0.998439901713216)
(1993, 1994, 0.9984409017762199)
(1994, 1995, 0.9984419018392239)
(1995, 1996, 0.9984429019022278)
(1996, 1997, 0.9984439019652318)
(1997, 1998, 0.9984449020282358)
(1998, 1999, 0.9984459020912397)
(1999, 2000, 0.9984469021542437)
(2000, 2001, 0.9984479022172477)
(2001, 2002, 0.9984489022802516)
(2002, 2003, 0.9984499023432556)
(2003, 2004, 0.9984509024062596)
(2004, 2005, 0.9984519024692635)
(2005, 2006, 0.9984529025322675)
(2006, 2007, 0.9984539025952714)
(2007, 2008, 0.9984549026582754)
(2008, 2009, 0.9984559027212794)
(2009, 2010, 0.9984569027842833)
(2010, 2011, 0.9984579028472873)
(2011, 2012, 0.9984589029102913)
(2012, 2013, 0.9984599029732952)
(2013, 2014, 0.9984609030362992)
(2014, 2015, 0.9984619030993032)
(2015, 2016, 0.9984629031623071)
(2016, 2017, 0.9984639032253111)
(2017, 2018, 0.998464903288315)
(2018, 2019, 0.998465903351319)
(2019, 2020, 0.998466903414323)
(2020, 2021, 0.998467903477327)
(2021, 2022, 0.9984689035403309)
(2022, 2023, 0.9984699036033349)
(2023, 2024, 0.9984709036663388)
(2024, 2025, 0.9984719037293428)
(2025, 2026, 0.9984729037923468)
(2026, 2027, 0.9984739038553507)
(2027, 2028, 0.9984749039183547)
(2028, 2029, 0.9984759039813587)
(2029, 2030, 0.9984769040443626)
(2030, 2031, 0.9984779041073666)
(2031, 2032, 0.9984789041703706)
(2032, 2033, 0.9984799042333745)
(2033, 2034, 0.9984809042963785)
(2034, 2035, 0.9984819043593824)
(2035, 2036, 0.9984829044223864)
(2036, 2037, 0.9984839044853904)
(2037, 2038, 0.9984849045483943)
(2038, 2039, 0.9984859046113983)
(2039, 2040, 0.9984869046744023)
(2040, 2041, 0.9984879047374062)
(2041, 2042, 0.9984889048004102)
(2042, 2043, 0.9984899048634142)
(2043, 2044, 0.9984909049264181)
(2044, 2045, 0.9984919049894221)
(2045, 2046, 0.998492905052426)
(2046, 2047, 0.99849390511543)
(2047, 2048, 0.998494905178434)
(2048, 2049, 0.9984959052414379)
(2049, 2050, 0.9984969053044419)
(2050, 2051, 0.9984979053674459)
(2051, 2052, 0.9984989054304498)
(2052, 2053, 0.9984999054934538)
(2053, 2054, 0.9985009055564578)
(2054, 2055, 0.9985019056194617)
(2055, 2056, 0.9985029056824657)
(2056, 2057, 0.9985039057454697)
(2057, 2058, 0.9985049058084736)
(2058, 2059, 0.9985059058714776)
(2059, 2060, 0.9985069059344815)
(2060, 2061, 0.9985079059974855)
(2061, 2062, 0.9985089060604895)
(2062, 2063, 0.9985099061234934)
(2063, 2064, 0.9985109061864974)
(2064, 2065, 0.9985119062495014)
(2065, 2066, 0.9985129063125053)
(2066, 2067, 0.9985139063755093)
(2067, 2068, 0.9985149064385133)
(2068, 2069, 0.9985159065015172)
(2069, 2070, 0.9985169065645212)
(2070, 2071, 0.9985179066275252)
(2071, 2072, 0.9985189066905291)
(2072, 2073, 0.9985199067535331)
(2073, 2074, 0.998520906816537)
(2074, 2075, 0.998521906879541)
(2075, 2076, 0.998522906942545)
(2076, 2077, 0.9985239070055489)
(2077, 2078, 0.9985249070685529)
(2078, 2079, 0.9985259071315569)
(2079, 2080, 0.9985269071945608)
(2080, 2081, 0.9985279072575648)
(2081, 2082, 0.9985289073205688)
(2082, 2083, 0.9985299073835727)
(2083, 2084, 0.9985309074465767)
(2084, 2085, 0.9985319075095807)
(2085, 2086, 0.9985329075725846)
(2086, 2087, 0.9985339076355886)
(2087, 2088, 0.9985349076985925)
(2088, 2089, 0.9985359077615965)
(2089, 2090, 0.9985369078246005)
(2090, 2091, 0.9985379078876044)
(2091, 2092, 0.9985389079506084)
(2092, 2093, 0.9985399080136124)
(2093, 2094, 0.9985409080766163)
(2094, 2095, 0.9985419081396203)
(2095, 2096, 0.9985429082026243)
(2096, 2097, 0.9985439082656282)
(2097, 2098, 0.9985449083286322)
(2098, 2099, 0.9985459083916362)
(2099, 2100, 0.9985469084546401)
(2100, 2101, 0.9985479085176441)
(2101, 2102, 0.998548908580648)
(2102, 2103, 0.998549908643652)
(2103, 2104, 0.998550908706656)
(2104, 2105, 0.9985519087696599)
(2105, 2106, 0.9985529088326639)
(2106, 2107, 0.9985539088956679)
(2107, 2108, 0.9985549089586718)
(2108, 2109, 0.9985559090216758)
(2109, 2110, 0.9985569090846798)
(2110, 2111, 0.9985579091476837)
(2111, 2112, 0.9985589092106877)
(2112, 2113, 0.9985599092736916)
(2113, 2114, 0.9985609093366956)
(2114, 2115, 0.9985619093996996)
(2115, 2116, 0.9985629094627035)
(2116, 2117, 0.9985639095257075)
(2117, 2118, 0.9985649095887115)
(2118, 2119, 0.9985659096517154)
(2119, 2120, 0.9985669097147194)
(2120, 2121, 0.9985679097777234)
(2121, 2122, 0.9985689098407273)
(2122, 2123, 0.9985699099037313)
(2123, 2124, 0.9985709099667353)
(2124, 2125, 0.9985719100297392)
(2125, 2126, 0.9985729100927432)
(2126, 2127, 0.9985739101557471)
(2127, 2128, 0.9985749102187511)
(2128, 2129, 0.9985759102817551)
(2129, 2130, 0.998576910344759)
(2130, 2131, 0.998577910407763)
(2131, 2132, 0.998578910470767)
(2132, 2133, 0.9985799105337709)
(2133, 2134, 0.9985809105967749)
(2134, 2135, 0.9985819106597789)
(2135, 2136, 0.9985829107227828)
(2136, 2137, 0.9985839107857868)
(2137, 2138, 0.9985849108487908)
(2138, 2139, 0.9985859109117947)
(2139, 2140, 0.9985869109747987)
(2140, 2141, 0.9985879110378026)
(2141, 2142, 0.9985889111008066)
(2142, 2143, 0.9985899111638106)
(2143, 2144, 0.9985909112268145)
(2144, 2145, 0.9985919112898185)
(2145, 2146, 0.9985929113528225)
(2146, 2147, 0.9985939114158264)
(2147, 2148, 0.9985949114788304)
(2148, 2149, 0.9985959115418344)
(2149, 2150, 0.9985969116048383)
(2150, 2151, 0.9985979116678423)
(2151, 2152, 0.9985989117308463)
(2152, 2153, 0.9985999117938502)
(2153, 2154, 0.9986009118568542)
(2154, 2155, 0.9986019119198581)
(2155, 2156, 0.9986029119828621)
(2156, 2157, 0.9986039120458661)
(2157, 2158, 0.99860491210887)
(2158, 2159, 0.998605912171874)
(2159, 2160, 0.998606912234878)
(2160, 2161, 0.9986079122978819)
(2161, 2162, 0.9986089123608859)
(2162, 2163, 0.9986099124238899)
(2163, 2164, 0.9986109124868938)
(2164, 2165, 0.9986119125498978)
(2165, 2166, 0.9986129126129017)
(2166, 2167, 0.9986139126759057)
(2167, 2168, 0.9986149127389097)
(2168, 2169, 0.9986159128019136)
(2169, 2170, 0.9986169128649176)
(2170, 2171, 0.9986179129279216)
(2171, 2172, 0.9986189129909255)
(2172, 2173, 0.9986199130539295)
(2173, 2174, 0.9986209131169335)
(2174, 2175, 0.9986219131799374)
(2175, 2176, 0.9986229132429414)
(2176, 2177, 0.9986239133059454)
(2177, 2178, 0.9986249133689493)
(2178, 2179, 0.9986259134319533)
(2179, 2180, 0.9986269134949572)
(2180, 2181, 0.9986279135579612)
(2181, 2182, 0.9986289136209652)
(2182, 2183, 0.9986299136839691)
(2183, 2184, 0.9986309137469731)
(2184, 2185, 0.9986319138099771)
(2185, 2186, 0.998632913872981)
(2186, 2187, 0.998633913935985)
(2187, 2188, 0.998634913998989)
(2188, 2189, 0.9986359140619929)
(2189, 2190, 0.9986369141249969)
(2190, 2191, 0.9986379141880009)
(2191, 2192, 0.9986389142510048)
(2192, 2193, 0.9986399143140088)
(2193, 2194, 0.9986409143770127)
(2194, 2195, 0.9986419144400167)
(2195, 2196, 0.9986429145030207)
(2196, 2197, 0.9986439145660246)
(2197, 2198, 0.9986449146290286)
(2198, 2199, 0.9986459146920326)
(2199, 2200, 0.9986469147550365)
(2200, 2201, 0.9986479148180405)
(2201, 2202, 0.9986489148810445)
(2202, 2203, 0.9986499149440484)
(2203, 2204, 0.9986509150070524)
(2204, 2205, 0.9986519150700564)
(2205, 2206, 0.9986529151330603)
(2206, 2207, 0.9986539151960643)
(2207, 2208, 0.9986549152590682)
(2208, 2209, 0.9986559153220722)
(2209, 2210, 0.9986569153850762)
(2210, 2211, 0.9986579154480801)
(2211, 2212, 0.9986589155110841)
(2212, 2213, 0.9986599155740881)
(2213, 2214, 0.998660915637092)
(2214, 2215, 0.998661915700096)
(2215, 2216, 0.9986629157631)
(2216, 2217, 0.9986639158261039)
(2217, 2218, 0.9986649158891079)
(2218, 2219, 0.9986659159521118)
(2219, 2220, 0.9986669160151158)
(2220, 2221, 0.9986679160781198)
(2221, 2222, 0.9986689161411237)
(2222, 2223, 0.9986699162041277)
(2223, 2224, 0.9986709162671317)
(2224, 2225, 0.9986719163301356)
(2225, 2226, 0.9986729163931396)
(2226, 2227, 0.9986739164561436)
(2227, 2228, 0.9986749165191475)
(2228, 2229, 0.9986759165821515)
(2229, 2230, 0.9986769166451555)
(2230, 2231, 0.9986779167081594)
(2231, 2232, 0.9986789167711634)
(2232, 2233, 0.9986799168341673)
(2233, 2234, 0.9986809168971713)
(2234, 2235, 0.9986819169601753)
(2235, 2236, 0.9986829170231792)
(2236, 2237, 0.9986839170861832)
(2237, 2238, 0.9986849171491872)
(2238, 2239, 0.9986859172121911)
(2239, 2240, 0.9986869172751951)
(2240, 2241, 0.9986879173381991)
(2241, 2242, 0.998688917401203)
(2242, 2243, 0.998689917464207)
(2243, 2244, 0.998690917527211)
(2244, 2245, 0.9986919175902149)
(2245, 2246, 0.9986929176532189)
(2246, 2247, 0.9986939177162228)
(2247, 2248, 0.9986949177792268)
(2248, 2249, 0.9986959178422308)
(2249, 2250, 0.9986969179052347)
(2250, 2251, 0.9986979179682387)
(2251, 2252, 0.9986989180312427)
(2252, 2253, 0.9986999180942466)
(2253, 2254, 0.9987009181572506)
(2254, 2255, 0.9987019182202546)
(2255, 2256, 0.9987029182832585)
(2256, 2257, 0.9987039183462625)
(2257, 2258, 0.9987049184092665)
(2258, 2259, 0.9987059184722704)
(2259, 2260, 0.9987069185352744)
(2260, 2261, 0.9987079185982783)
(2261, 2262, 0.9987089186612823)
(2262, 2263, 0.9987099187242863)
(2263, 2264, 0.9987109187872902)
(2264, 2265, 0.9987119188502942)
(2265, 2266, 0.9987129189132982)
(2266, 2267, 0.9987139189763021)
(2267, 2268, 0.9987149190393061)
(2268, 2269, 0.9987159191023101)
(2269, 2270, 0.998716919165314)
(2270, 2271, 0.998717919228318)
(2271, 2272, 0.998718919291322)
(2272, 2273, 0.9987199193543259)
(2273, 2274, 0.9987209194173299)
(2274, 2275, 0.9987219194803338)
(2275, 2276, 0.9987229195433378)
(2276, 2277, 0.9987239196063418)
(2277, 2278, 0.9987249196693457)
(2278, 2279, 0.9987259197323497)
(2279, 2280, 0.9987269197953537)
(2280, 2281, 0.9987279198583576)
(2281, 2282, 0.9987289199213616)
(2282, 2283, 0.9987299199843656)
(2283, 2284, 0.9987309200473695)
(2284, 2285, 0.9987319201103735)
(2285, 2286, 0.9987329201733774)
(2286, 2287, 0.9987339202363814)
(2287, 2288, 0.9987349202993854)
(2288, 2289, 0.9987359203623893)
(2289, 2290, 0.9987369204253933)
(2290, 2291, 0.9987379204883973)
(2291, 2292, 0.9987389205514012)
(2292, 2293, 0.9987399206144052)
(2293, 2294, 0.9987409206774092)
(2294, 2295, 0.9987419207404131)
(2295, 2296, 0.9987429208034171)
(2296, 2297, 0.998743920866421)
(2297, 2298, 0.998744920929425)
(2298, 2299, 0.998745920992429)
(2299, 2300, 0.998746921055433)
(2300, 2301, 0.9987479211184369)
(2301, 2302, 0.9987489211814409)
(2302, 2303, 0.9987499212444448)
(2303, 2304, 0.9987509213074488)
(2304, 2305, 0.9987519213704528)
(2305, 2306, 0.9987529214334567)
(2306, 2307, 0.9987539214964607)
(2307, 2308, 0.9987549215594647)
(2308, 2309, 0.9987559216224686)
(2309, 2310, 0.9987569216854726)
(2310, 2311, 0.9987579217484766)
(2311, 2312, 0.9987589218114805)
(2312, 2313, 0.9987599218744845)
(2313, 2314, 0.9987609219374884)
(2314, 2315, 0.9987619220004924)
(2315, 2316, 0.9987629220634964)
(2316, 2317, 0.9987639221265003)
(2317, 2318, 0.9987649221895043)
(2318, 2319, 0.9987659222525083)
(2319, 2320, 0.9987669223155122)
(2320, 2321, 0.9987679223785162)
(2321, 2322, 0.9987689224415202)
(2322, 2323, 0.9987699225045241)
(2323, 2324, 0.9987709225675281)
(2324, 2325, 0.998771922630532)
(2325, 2326, 0.998772922693536)
(2326, 2327, 0.99877392275654)
(2327, 2328, 0.9987749228195439)
(2328, 2329, 0.9987759228825479)
(2329, 2330, 0.9987769229455519)
(2330, 2331, 0.9987779230085558)
(2331, 2332, 0.9987789230715598)
(2332, 2333, 0.9987799231345638)
(2333, 2334, 0.9987809231975677)
(2334, 2335, 0.9987819232605717)
(2335, 2336, 0.9987829233235757)
(2336, 2337, 0.9987839233865796)
(2337, 2338, 0.9987849234495836)
(2338, 2339, 0.9987859235125875)
(2339, 2340, 0.9987869235755915)
(2340, 2341, 0.9987879236385955)
(2341, 2342, 0.9987889237015994)
(2342, 2343, 0.9987899237646034)
(2343, 2344, 0.9987909238276074)
(2344, 2345, 0.9987919238906113)
(2345, 2346, 0.9987929239536153)
(2346, 2347, 0.9987939240166193)
(2347, 2348, 0.9987949240796232)
(2348, 2349, 0.9987959241426272)
(2349, 2350, 0.9987969242056312)
(2350, 2351, 0.9987979242686351)
(2351, 2352, 0.9987989243316391)
(2352, 2353, 0.998799924394643)
(2353, 2354, 0.998800924457647)
(2354, 2355, 0.998801924520651)
(2355, 2356, 0.9988029245836549)
(2356, 2357, 0.9988039246466589)
(2357, 2358, 0.9988049247096629)
(2358, 2359, 0.9988059247726668)
(2359, 2360, 0.9988069248356708)
(2360, 2361, 0.9988079248986748)
(2361, 2362, 0.9988089249616787)
(2362, 2363, 0.9988099250246827)
(2363, 2364, 0.9988109250876867)
(2364, 2365, 0.9988119251506906)
(2365, 2366, 0.9988129252136946)
(2366, 2367, 0.9988139252766985)
(2367, 2368, 0.9988149253397025)
(2368, 2369, 0.9988159254027065)
(2369, 2370, 0.9988169254657104)
(2370, 2371, 0.9988179255287144)
(2371, 2372, 0.9988189255917184)
(2372, 2373, 0.9988199256547223)
(2373, 2374, 0.9988209257177263)
(2374, 2375, 0.9988219257807303)
(2375, 2376, 0.9988229258437342)
(2376, 2377, 0.9988239259067382)
(2377, 2378, 0.9988249259697422)
(2378, 2379, 0.9988259260327461)
(2379, 2380, 0.9988269260957501)
(2380, 2381, 0.998827926158754)
(2381, 2382, 0.998828926221758)
(2382, 2383, 0.998829926284762)
(2383, 2384, 0.9988309263477659)
(2384, 2385, 0.9988319264107699)
(2385, 2386, 0.9988329264737739)
(2386, 2387, 0.9988339265367778)
(2387, 2388, 0.9988349265997818)
(2388, 2389, 0.9988359266627858)
(2389, 2390, 0.9988369267257897)
(2390, 2391, 0.9988379267887937)
(2391, 2392, 0.9988389268517976)
(2392, 2393, 0.9988399269148016)
(2393, 2394, 0.9988409269778056)
(2394, 2395, 0.9988419270408095)
(2395, 2396, 0.9988429271038135)
(2396, 2397, 0.9988439271668175)
(2397, 2398, 0.9988449272298214)
(2398, 2399, 0.9988459272928254)
(2399, 2400, 0.9988469273558294)
(2400, 2401, 0.9988479274188333)
(2401, 2402, 0.9988489274818373)
(2402, 2403, 0.9988499275448413)
(2403, 2404, 0.9988509276078452)
(2404, 2405, 0.9988519276708492)
(2405, 2406, 0.9988529277338531)
(2406, 2407, 0.9988539277968571)
(2407, 2408, 0.9988549278598611)
(2408, 2409, 0.998855927922865)
(2409, 2410, 0.998856927985869)
(2410, 2411, 0.998857928048873)
(2411, 2412, 0.9988589281118769)
(2412, 2413, 0.9988599281748809)
(2413, 2414, 0.9988609282378849)
(2414, 2415, 0.9988619283008888)
(2415, 2416, 0.9988629283638928)
(2416, 2417, 0.9988639284268968)
(2417, 2418, 0.9988649284899007)
(2418, 2419, 0.9988659285529047)
(2419, 2420, 0.9988669286159086)
(2420, 2421, 0.9988679286789126)
(2421, 2422, 0.9988689287419166)
(2422, 2423, 0.9988699288049205)
(2423, 2424, 0.9988709288679245)
(2424, 2425, 0.9988719289309285)
(2425, 2426, 0.9988729289939324)
(2426, 2427, 0.9988739290569364)
(2427, 2428, 0.9988749291199404)
(2428, 2429, 0.9988759291829443)
(2429, 2430, 0.9988769292459483)
(2430, 2431, 0.9988779293089523)
(2431, 2432, 0.9988789293719562)
(2432, 2433, 0.9988799294349602)
(2433, 2434, 0.9988809294979641)
(2434, 2435, 0.9988819295609681)
(2435, 2436, 0.9988829296239721)
(2436, 2437, 0.998883929686976)
(2437, 2438, 0.99888492974998)
(2438, 2439, 0.998885929812984)
(2439, 2440, 0.9988869298759879)
(2440, 2441, 0.9988879299389919)
(2441, 2442, 0.9988889300019959)
(2442, 2443, 0.9988899300649998)
(2443, 2444, 0.9988909301280038)
(2444, 2445, 0.9988919301910077)
(2445, 2446, 0.9988929302540117)
(2446, 2447, 0.9988939303170157)
(2447, 2448, 0.9988949303800196)
(2448, 2449, 0.9988959304430236)
(2449, 2450, 0.9988969305060276)
(2450, 2451, 0.9988979305690315)
(2451, 2452, 0.9988989306320355)
(2452, 2453, 0.9988999306950395)
(2453, 2454, 0.9989009307580434)
(2454, 2455, 0.9989019308210474)
(2455, 2456, 0.9989029308840514)
(2456, 2457, 0.9989039309470553)
(2457, 2458, 0.9989049310100593)
(2458, 2459, 0.9989059310730632)
(2459, 2460, 0.9989069311360672)
(2460, 2461, 0.9989079311990712)
(2461, 2462, 0.9989089312620751)
(2462, 2463, 0.9989099313250791)
(2463, 2464, 0.9989109313880831)
(2464, 2465, 0.998911931451087)
(2465, 2466, 0.998912931514091)
(2466, 2467, 0.998913931577095)
(2467, 2468, 0.9989149316400989)
(2468, 2469, 0.9989159317031029)
(2469, 2470, 0.9989169317661069)
(2470, 2471, 0.9989179318291108)
(2471, 2472, 0.9989189318921148)
(2472, 2473, 0.9989199319551187)
(2473, 2474, 0.9989209320181227)
(2474, 2475, 0.9989219320811267)
(2475, 2476, 0.9989229321441306)
(2476, 2477, 0.9989239322071346)
(2477, 2478, 0.9989249322701386)
(2478, 2479, 0.9989259323331425)
(2479, 2480, 0.9989269323961465)
(2480, 2481, 0.9989279324591505)
(2481, 2482, 0.9989289325221544)
(2482, 2483, 0.9989299325851584)
(2483, 2484, 0.9989309326481624)
(2484, 2485, 0.9989319327111663)
(2485, 2486, 0.9989329327741703)
(2486, 2487, 0.9989339328371742)
(2487, 2488, 0.9989349329001782)
(2488, 2489, 0.9989359329631822)
(2489, 2490, 0.9989369330261861)
(2490, 2491, 0.9989379330891901)
(2491, 2492, 0.9989389331521941)
(2492, 2493, 0.998939933215198)
(2493, 2494, 0.998940933278202)
(2494, 2495, 0.998941933341206)
(2495, 2496, 0.9989429334042099)
(2496, 2497, 0.9989439334672139)
(2497, 2498, 0.9989449335302178)
(2498, 2499, 0.9989459335932218)
(2499, 2500, 0.9989469336562258)
(2500, 2501, 0.9989479337192297)
(2501, 2502, 0.9989489337822337)
(2502, 2503, 0.9989499338452377)
(2503, 2504, 0.9989509339082416)
(2504, 2505, 0.9989519339712456)
(2505, 2506, 0.9989529340342496)
(2506, 2507, 0.9989539340972535)
(2507, 2508, 0.9989549341602575)
(2508, 2509, 0.9989559342232615)
(2509, 2510, 0.9989569342862654)
(2510, 2511, 0.9989579343492694)
(2511, 2512, 0.9989589344122733)
(2512, 2513, 0.9989599344752773)
(2513, 2514, 0.9989609345382813)
(2514, 2515, 0.9989619346012852)
(2515, 2516, 0.9989629346642892)
(2516, 2517, 0.9989639347272932)
(2517, 2518, 0.9989649347902971)
(2518, 2519, 0.9989659348533011)
(2519, 2520, 0.9989669349163051)
(2520, 2521, 0.998967934979309)
(2521, 2522, 0.998968935042313)
(2522, 2523, 0.998969935105317)
(2523, 2524, 0.9989709351683209)
(2524, 2525, 0.9989719352313249)
(2525, 2526, 0.9989729352943288)
(2526, 2527, 0.9989739353573328)
(2527, 2528, 0.9989749354203368)
(2528, 2529, 0.9989759354833407)
(2529, 2530, 0.9989769355463447)
(2530, 2531, 0.9989779356093487)
(2531, 2532, 0.9989789356723526)
(2532, 2533, 0.9989799357353566)
(2533, 2534, 0.9989809357983606)
(2534, 2535, 0.9989819358613645)
(2535, 2536, 0.9989829359243685)
(2536, 2537, 0.9989839359873725)
(2537, 2538, 0.9989849360503764)
(2538, 2539, 0.9989859361133804)
(2539, 2540, 0.9989869361763843)
(2540, 2541, 0.9989879362393883)
(2541, 2542, 0.9989889363023923)
(2542, 2543, 0.9989899363653962)
(2543, 2544, 0.9989909364284002)
(2544, 2545, 0.9989919364914042)
(2545, 2546, 0.9989929365544081)
(2546, 2547, 0.9989939366174121)
(2547, 2548, 0.9989949366804161)
(2548, 2549, 0.99899593674342)
(2549, 2550, 0.998996936806424)
(2550, 2551, 0.998997936869428)
(2551, 2552, 0.9989989369324319)
(2552, 2553, 0.9989999369954359)
(2553, 2554, 0.9990009370584398)
(2554, 2555, 0.9990019371214438)
(2555, 2556, 0.9990029371844478)
(2556, 2557, 0.9990039372474517)
(2557, 2558, 0.9990049373104557)
(2558, 2559, 0.9990059373734597)
(2559, 2560, 0.9990069374364636)
(2560, 2561, 0.9990079374994676)
(2561, 2562, 0.9990089375624716)
(2562, 2563, 0.9990099376254755)
(2563, 2564, 0.9990109376884795)
(2564, 2565, 0.9990119377514834)
(2565, 2566, 0.9990129378144874)
(2566, 2567, 0.9990139378774914)
(2567, 2568, 0.9990149379404953)
(2568, 2569, 0.9990159380034993)
(2569, 2570, 0.9990169380665033)
(2570, 2571, 0.9990179381295072)
(2571, 2572, 0.9990189381925112)
(2572, 2573, 0.9990199382555152)
(2573, 2574, 0.9990209383185191)
(2574, 2575, 0.9990219383815231)
(2575, 2576, 0.999022938444527)
(2576, 2577, 0.999023938507531)
(2577, 2578, 0.999024938570535)
(2578, 2579, 0.999025938633539)
(2579, 2580, 0.9990269386965429)
(2580, 2581, 0.9990279387595469)
(2581, 2582, 0.9990289388225508)
(2582, 2583, 0.9990299388855548)
(2583, 2584, 0.9990309389485588)
(2584, 2585, 0.9990319390115627)
(2585, 2586, 0.9990329390745667)
(2586, 2587, 0.9990339391375707)
(2587, 2588, 0.9990349392005746)
(2588, 2589, 0.9990359392635786)
(2589, 2590, 0.9990369393265826)
(2590, 2591, 0.9990379393895865)
(2591, 2592, 0.9990389394525905)
(2592, 2593, 0.9990399395155944)
(2593, 2594, 0.9990409395785984)
(2594, 2595, 0.9990419396416024)
(2595, 2596, 0.9990429397046063)
(2596, 2597, 0.9990439397676103)
(2597, 2598, 0.9990449398306143)
(2598, 2599, 0.9990459398936182)
(2599, 2600, 0.9990469399566222)
(2600, 2601, 0.9990479400196262)
(2601, 2602, 0.9990489400826301)
(2602, 2603, 0.9990499401456341)
(2603, 2604, 0.999050940208638)
(2604, 2605, 0.999051940271642)
(2605, 2606, 0.999052940334646)
(2606, 2607, 0.9990539403976499)
(2607, 2608, 0.9990549404606539)
(2608, 2609, 0.9990559405236579)
(2609, 2610, 0.9990569405866618)
(2610, 2611, 0.9990579406496658)
(2611, 2612, 0.9990589407126698)
(2612, 2613, 0.9990599407756737)
(2613, 2614, 0.9990609408386777)
(2614, 2615, 0.9990619409016817)
(2615, 2616, 0.9990629409646856)
(2616, 2617, 0.9990639410276896)
(2617, 2618, 0.9990649410906935)
(2618, 2619, 0.9990659411536975)
(2619, 2620, 0.9990669412167015)
(2620, 2621, 0.9990679412797054)
(2621, 2622, 0.9990689413427094)
(2622, 2623, 0.9990699414057134)
(2623, 2624, 0.9990709414687173)
(2624, 2625, 0.9990719415317213)
(2625, 2626, 0.9990729415947253)
(2626, 2627, 0.9990739416577292)
(2627, 2628, 0.9990749417207332)
(2628, 2629, 0.9990759417837372)
(2629, 2630, 0.9990769418467411)
(2630, 2631, 0.9990779419097451)
(2631, 2632, 0.999078941972749)
(2632, 2633, 0.999079942035753)
(2633, 2634, 0.999080942098757)
(2634, 2635, 0.9990819421617609)
(2635, 2636, 0.9990829422247649)
(2636, 2637, 0.9990839422877689)
(2637, 2638, 0.9990849423507728)
(2638, 2639, 0.9990859424137768)
(2639, 2640, 0.9990869424767808)
(2640, 2641, 0.9990879425397847)
(2641, 2642, 0.9990889426027887)
(2642, 2643, 0.9990899426657927)
(2643, 2644, 0.9990909427287966)
(2644, 2645, 0.9990919427918006)
(2645, 2646, 0.9990929428548045)
(2646, 2647, 0.9990939429178085)
(2647, 2648, 0.9990949429808125)
(2648, 2649, 0.9990959430438164)
(2649, 2650, 0.9990969431068204)
(2650, 2651, 0.9990979431698244)
(2651, 2652, 0.9990989432328283)
(2652, 2653, 0.9990999432958323)
(2653, 2654, 0.9991009433588363)
(2654, 2655, 0.9991019434218402)
(2655, 2656, 0.9991029434848442)
(2656, 2657, 0.9991039435478482)
(2657, 2658, 0.9991049436108521)
(2658, 2659, 0.9991059436738561)
(2659, 2660, 0.99910694373686)
(2660, 2661, 0.999107943799864)
(2661, 2662, 0.999108943862868)
(2662, 2663, 0.9991099439258719)
(2663, 2664, 0.9991109439888759)
(2664, 2665, 0.9991119440518799)
(2665, 2666, 0.9991129441148838)
(2666, 2667, 0.9991139441778878)
(2667, 2668, 0.9991149442408918)
(2668, 2669, 0.9991159443038957)
(2669, 2670, 0.9991169443668997)
(2670, 2671, 0.9991179444299036)
(2671, 2672, 0.9991189444929076)
(2672, 2673, 0.9991199445559116)
(2673, 2674, 0.9991209446189155)
(2674, 2675, 0.9991219446819195)
(2675, 2676, 0.9991229447449235)
(2676, 2677, 0.9991239448079274)
(2677, 2678, 0.9991249448709314)
(2678, 2679, 0.9991259449339354)
(2679, 2680, 0.9991269449969393)
(2680, 2681, 0.9991279450599433)
(2681, 2682, 0.9991289451229473)
(2682, 2683, 0.9991299451859512)
(2683, 2684, 0.9991309452489552)
(2684, 2685, 0.9991319453119591)
(2685, 2686, 0.9991329453749631)
(2686, 2687, 0.9991339454379671)
(2687, 2688, 0.999134945500971)
(2688, 2689, 0.999135945563975)
(2689, 2690, 0.999136945626979)
(2690, 2691, 0.9991379456899829)
(2691, 2692, 0.9991389457529869)
(2692, 2693, 0.9991399458159909)
(2693, 2694, 0.9991409458789948)
(2694, 2695, 0.9991419459419988)
(2695, 2696, 0.9991429460050028)
(2696, 2697, 0.9991439460680067)
(2697, 2698, 0.9991449461310107)
(2698, 2699, 0.9991459461940146)
(2699, 2700, 0.9991469462570186)
(2700, 2701, 0.9991479463200226)
(2701, 2702, 0.9991489463830265)
(2702, 2703, 0.9991499464460305)
(2703, 2704, 0.9991509465090345)
(2704, 2705, 0.9991519465720384)
(2705, 2706, 0.9991529466350424)
(2706, 2707, 0.9991539466980464)
(2707, 2708, 0.9991549467610503)
(2708, 2709, 0.9991559468240543)
(2709, 2710, 0.9991569468870583)
(2710, 2711, 0.9991579469500622)
(2711, 2712, 0.9991589470130662)
(2712, 2713, 0.9991599470760701)
(2713, 2714, 0.9991609471390741)
(2714, 2715, 0.9991619472020781)
(2715, 2716, 0.999162947265082)
(2716, 2717, 0.999163947328086)
(2717, 2718, 0.99916494739109)
(2718, 2719, 0.9991659474540939)
(2719, 2720, 0.9991669475170979)
(2720, 2721, 0.9991679475801019)
(2721, 2722, 0.9991689476431058)
(2722, 2723, 0.9991699477061098)
(2723, 2724, 0.9991709477691137)
(2724, 2725, 0.9991719478321177)
(2725, 2726, 0.9991729478951217)
(2726, 2727, 0.9991739479581256)
(2727, 2728, 0.9991749480211296)
(2728, 2729, 0.9991759480841336)
(2729, 2730, 0.9991769481471375)
(2730, 2731, 0.9991779482101415)
(2731, 2732, 0.9991789482731455)
(2732, 2733, 0.9991799483361494)
(2733, 2734, 0.9991809483991534)
(2734, 2735, 0.9991819484621574)
(2735, 2736, 0.9991829485251613)
(2736, 2737, 0.9991839485881653)
(2737, 2738, 0.9991849486511692)
(2738, 2739, 0.9991859487141732)
(2739, 2740, 0.9991869487771772)
(2740, 2741, 0.9991879488401811)
(2741, 2742, 0.9991889489031851)
(2742, 2743, 0.9991899489661891)
(2743, 2744, 0.999190949029193)
(2744, 2745, 0.999191949092197)
(2745, 2746, 0.999192949155201)
(2746, 2747, 0.9991939492182049)
(2747, 2748, 0.9991949492812089)
(2748, 2749, 0.9991959493442129)
(2749, 2750, 0.9991969494072168)
(2750, 2751, 0.9991979494702208)
(2751, 2752, 0.9991989495332247)
(2752, 2753, 0.9991999495962287)
(2753, 2754, 0.9992009496592327)
(2754, 2755, 0.9992019497222366)
(2755, 2756, 0.9992029497852406)
(2756, 2757, 0.9992039498482446)
(2757, 2758, 0.9992049499112485)
(2758, 2759, 0.9992059499742525)
(2759, 2760, 0.9992069500372565)
(2760, 2761, 0.9992079501002604)
(2761, 2762, 0.9992089501632644)
(2762, 2763, 0.9992099502262684)
(2763, 2764, 0.9992109502892723)
(2764, 2765, 0.9992119503522763)
(2765, 2766, 0.9992129504152802)
(2766, 2767, 0.9992139504782842)
(2767, 2768, 0.9992149505412882)
(2768, 2769, 0.9992159506042921)
(2769, 2770, 0.9992169506672961)
(2770, 2771, 0.9992179507303001)
(2771, 2772, 0.999218950793304)
(2772, 2773, 0.999219950856308)
(2773, 2774, 0.999220950919312)
(2774, 2775, 0.9992219509823159)
(2775, 2776, 0.9992229510453199)
(2776, 2777, 0.9992239511083238)
(2777, 2778, 0.9992249511713278)
(2778, 2779, 0.9992259512343318)
(2779, 2780, 0.9992269512973357)
(2780, 2781, 0.9992279513603397)
(2781, 2782, 0.9992289514233437)
(2782, 2783, 0.9992299514863476)
(2783, 2784, 0.9992309515493516)
(2784, 2785, 0.9992319516123556)
(2785, 2786, 0.9992329516753595)
(2786, 2787, 0.9992339517383635)
(2787, 2788, 0.9992349518013675)
(2788, 2789, 0.9992359518643714)
(2789, 2790, 0.9992369519273754)
(2790, 2791, 0.9992379519903793)
(2791, 2792, 0.9992389520533833)
(2792, 2793, 0.9992399521163873)
(2793, 2794, 0.9992409521793912)
(2794, 2795, 0.9992419522423952)
(2795, 2796, 0.9992429523053992)
(2796, 2797, 0.9992439523684031)
(2797, 2798, 0.9992449524314071)
(2798, 2799, 0.9992459524944111)
(2799, 2800, 0.999246952557415)
(2800, 2801, 0.999247952620419)
(2801, 2802, 0.999248952683423)
(2802, 2803, 0.9992499527464269)
(2803, 2804, 0.9992509528094309)
(2804, 2805, 0.9992519528724348)
(2805, 2806, 0.9992529529354388)
(2806, 2807, 0.9992539529984428)
(2807, 2808, 0.9992549530614467)
(2808, 2809, 0.9992559531244507)
(2809, 2810, 0.9992569531874547)
(2810, 2811, 0.9992579532504586)
(2811, 2812, 0.9992589533134626)
(2812, 2813, 0.9992599533764666)
(2813, 2814, 0.9992609534394705)
(2814, 2815, 0.9992619535024745)
(2815, 2816, 0.9992629535654785)
(2816, 2817, 0.9992639536284824)
(2817, 2818, 0.9992649536914864)
(2818, 2819, 0.9992659537544903)
(2819, 2820, 0.9992669538174943)
(2820, 2821, 0.9992679538804983)
(2821, 2822, 0.9992689539435022)
(2822, 2823, 0.9992699540065062)
(2823, 2824, 0.9992709540695102)
(2824, 2825, 0.9992719541325141)
(2825, 2826, 0.9992729541955181)
(2826, 2827, 0.9992739542585221)
(2827, 2828, 0.999274954321526)
(2828, 2829, 0.99927595438453)
(2829, 2830, 0.999276954447534)
(2830, 2831, 0.9992779545105379)
(2831, 2832, 0.9992789545735419)
(2832, 2833, 0.9992799546365458)
(2833, 2834, 0.9992809546995498)
(2834, 2835, 0.9992819547625538)
(2835, 2836, 0.9992829548255577)
(2836, 2837, 0.9992839548885617)
(2837, 2838, 0.9992849549515657)
(2838, 2839, 0.9992859550145696)
(2839, 2840, 0.9992869550775736)
(2840, 2841, 0.9992879551405776)
(2841, 2842, 0.9992889552035815)
(2842, 2843, 0.9992899552665855)
(2843, 2844, 0.9992909553295894)
(2844, 2845, 0.9992919553925934)
(2845, 2846, 0.9992929554555974)
(2846, 2847, 0.9992939555186013)
(2847, 2848, 0.9992949555816053)
(2848, 2849, 0.9992959556446093)
(2849, 2850, 0.9992969557076132)
(2850, 2851, 0.9992979557706172)
(2851, 2852, 0.9992989558336212)
(2852, 2853, 0.9992999558966251)
(2853, 2854, 0.9993009559596291)
(2854, 2855, 0.999301956022633)
(2855, 2856, 0.999302956085637)
(2856, 2857, 0.999303956148641)
(2857, 2858, 0.999304956211645)
(2858, 2859, 0.9993059562746489)
(2859, 2860, 0.9993069563376529)
(2860, 2861, 0.9993079564006568)
(2861, 2862, 0.9993089564636608)
(2862, 2863, 0.9993099565266648)
(2863, 2864, 0.9993109565896687)
(2864, 2865, 0.9993119566526727)
(2865, 2866, 0.9993129567156767)
(2866, 2867, 0.9993139567786806)
(2867, 2868, 0.9993149568416846)
(2868, 2869, 0.9993159569046886)
(2869, 2870, 0.9993169569676925)
(2870, 2871, 0.9993179570306965)
(2871, 2872, 0.9993189570937004)
(2872, 2873, 0.9993199571567044)
(2873, 2874, 0.9993209572197084)
(2874, 2875, 0.9993219572827123)
(2875, 2876, 0.9993229573457163)
(2876, 2877, 0.9993239574087203)
(2877, 2878, 0.9993249574717242)
(2878, 2879, 0.9993259575347282)
(2879, 2880, 0.9993269575977322)
(2880, 2881, 0.9993279576607361)
(2881, 2882, 0.9993289577237401)
(2882, 2883, 0.999329957786744)
(2883, 2884, 0.999330957849748)
(2884, 2885, 0.999331957912752)
(2885, 2886, 0.9993329579757559)
(2886, 2887, 0.9993339580387599)
(2887, 2888, 0.9993349581017639)
(2888, 2889, 0.9993359581647678)
(2889, 2890, 0.9993369582277718)
(2890, 2891, 0.9993379582907758)
(2891, 2892, 0.9993389583537797)
(2892, 2893, 0.9993399584167837)
(2893, 2894, 0.9993409584797877)
(2894, 2895, 0.9993419585427916)
(2895, 2896, 0.9993429586057956)
(2896, 2897, 0.9993439586687995)
(2897, 2898, 0.9993449587318035)
(2898, 2899, 0.9993459587948075)
(2899, 2900, 0.9993469588578114)
(2900, 2901, 0.9993479589208154)
(2901, 2902, 0.9993489589838194)
(2902, 2903, 0.9993499590468233)
(2903, 2904, 0.9993509591098273)
(2904, 2905, 0.9993519591728313)
(2905, 2906, 0.9993529592358352)
(2906, 2907, 0.9993539592988392)
(2907, 2908, 0.9993549593618432)
(2908, 2909, 0.9993559594248471)
(2909, 2910, 0.9993569594878511)
(2910, 2911, 0.999357959550855)
(2911, 2912, 0.999358959613859)
(2912, 2913, 0.999359959676863)
(2913, 2914, 0.9993609597398669)
(2914, 2915, 0.9993619598028709)
(2915, 2916, 0.9993629598658749)
(2916, 2917, 0.9993639599288788)
(2917, 2918, 0.9993649599918828)
(2918, 2919, 0.9993659600548868)
(2919, 2920, 0.9993669601178907)
(2920, 2921, 0.9993679601808947)
(2921, 2922, 0.9993689602438987)
(2922, 2923, 0.9993699603069026)
(2923, 2924, 0.9993709603699066)
(2924, 2925, 0.9993719604329105)
(2925, 2926, 0.9993729604959145)
(2926, 2927, 0.9993739605589185)
(2927, 2928, 0.9993749606219224)
(2928, 2929, 0.9993759606849264)
(2929, 2930, 0.9993769607479304)
(2930, 2931, 0.9993779608109343)
(2931, 2932, 0.9993789608739383)
(2932, 2933, 0.9993799609369423)
(2933, 2934, 0.9993809609999462)
(2934, 2935, 0.9993819610629502)
(2935, 2936, 0.9993829611259542)
(2936, 2937, 0.9993839611889581)
(2937, 2938, 0.9993849612519621)
(2938, 2939, 0.999385961314966)
(2939, 2940, 0.99938696137797)
(2940, 2941, 0.999387961440974)
(2941, 2942, 0.9993889615039779)
(2942, 2943, 0.9993899615669819)
(2943, 2944, 0.9993909616299859)
(2944, 2945, 0.9993919616929898)
(2945, 2946, 0.9993929617559938)
(2946, 2947, 0.9993939618189978)
(2947, 2948, 0.9993949618820017)
(2948, 2949, 0.9993959619450057)
(2949, 2950, 0.9993969620080096)
(2950, 2951, 0.9993979620710136)
(2951, 2952, 0.9993989621340176)
(2952, 2953, 0.9993999621970215)
(2953, 2954, 0.9994009622600255)
(2954, 2955, 0.9994019623230295)
(2955, 2956, 0.9994029623860334)
(2956, 2957, 0.9994039624490374)
(2957, 2958, 0.9994049625120414)
(2958, 2959, 0.9994059625750453)
(2959, 2960, 0.9994069626380493)
(2960, 2961, 0.9994079627010533)
(2961, 2962, 0.9994089627640572)
(2962, 2963, 0.9994099628270612)
(2963, 2964, 0.9994109628900651)
(2964, 2965, 0.9994119629530691)
(2965, 2966, 0.9994129630160731)
(2966, 2967, 0.999413963079077)
(2967, 2968, 0.999414963142081)
(2968, 2969, 0.999415963205085)
(2969, 2970, 0.9994169632680889)
(2970, 2971, 0.9994179633310929)
(2971, 2972, 0.9994189633940969)
(2972, 2973, 0.9994199634571008)
(2973, 2974, 0.9994209635201048)
(2974, 2975, 0.9994219635831088)
(2975, 2976, 0.9994229636461127)
(2976, 2977, 0.9994239637091167)
(2977, 2978, 0.9994249637721206)
(2978, 2979, 0.9994259638351246)
(2979, 2980, 0.9994269638981286)
(2980, 2981, 0.9994279639611325)
(2981, 2982, 0.9994289640241365)
(2982, 2983, 0.9994299640871405)
(2983, 2984, 0.9994309641501444)
(2984, 2985, 0.9994319642131484)
(2985, 2986, 0.9994329642761524)
(2986, 2987, 0.9994339643391563)
(2987, 2988, 0.9994349644021603)
(2988, 2989, 0.9994359644651643)
(2989, 2990, 0.9994369645281682)
(2990, 2991, 0.9994379645911722)
(2991, 2992, 0.9994389646541761)
(2992, 2993, 0.9994399647171801)
(2993, 2994, 0.9994409647801841)
(2994, 2995, 0.999441964843188)
(2995, 2996, 0.999442964906192)
(2996, 2997, 0.999443964969196)
(2997, 2998, 0.9994449650321999)
(2998, 2999, 0.9994459650952039)
(2999, 3000, 0.9994469651582079)
(3000, 3001, 0.9994479652212118)
(3001, 3002, 0.9994489652842158)
(3002, 3003, 0.9994499653472197)
(3003, 3004, 0.9994509654102237)
(3004, 3005, 0.9994519654732277)
(3005, 3006, 0.9994529655362316)
(3006, 3007, 0.9994539655992356)
(3007, 3008, 0.9994549656622396)
(3008, 3009, 0.9994559657252435)
(3009, 3010, 0.9994569657882475)
(3010, 3011, 0.9994579658512515)
(3011, 3012, 0.9994589659142554)
(3012, 3013, 0.9994599659772594)
(3013, 3014, 0.9994609660402634)
(3014, 3015, 0.9994619661032673)
(3015, 3016, 0.9994629661662713)
(3016, 3017, 0.9994639662292752)
(3017, 3018, 0.9994649662922792)
(3018, 3019, 0.9994659663552832)
(3019, 3020, 0.9994669664182871)
(3020, 3021, 0.9994679664812911)
(3021, 3022, 0.9994689665442951)
(3022, 3023, 0.999469966607299)
(3023, 3024, 0.999470966670303)
(3024, 3025, 0.999471966733307)
(3025, 3026, 0.9994729667963109)
(3026, 3027, 0.9994739668593149)
(3027, 3028, 0.9994749669223189)
(3028, 3029, 0.9994759669853228)
(3029, 3030, 0.9994769670483268)
(3030, 3031, 0.9994779671113307)
(3031, 3032, 0.9994789671743347)
(3032, 3033, 0.9994799672373387)
(3033, 3034, 0.9994809673003426)
(3034, 3035, 0.9994819673633466)
(3035, 3036, 0.9994829674263506)
(3036, 3037, 0.9994839674893545)
(3037, 3038, 0.9994849675523585)
(3038, 3039, 0.9994859676153625)
(3039, 3040, 0.9994869676783664)
(3040, 3041, 0.9994879677413704)
(3041, 3042, 0.9994889678043744)
(3042, 3043, 0.9994899678673783)
(3043, 3044, 0.9994909679303823)
(3044, 3045, 0.9994919679933862)
(3045, 3046, 0.9994929680563902)
(3046, 3047, 0.9994939681193942)
(3047, 3048, 0.9994949681823981)
(3048, 3049, 0.9994959682454021)
(3049, 3050, 0.9994969683084061)
(3050, 3051, 0.99949796837141)
(3051, 3052, 0.999498968434414)
(3052, 3053, 0.999499968497418)
(3053, 3054, 0.9995009685604219)
(3054, 3055, 0.9995019686234259)
(3055, 3056, 0.9995029686864298)
(3056, 3057, 0.9995039687494338)
(3057, 3058, 0.9995049688124378)
(3058, 3059, 0.9995059688754417)
(3059, 3060, 0.9995069689384457)
(3060, 3061, 0.9995079690014497)
(3061, 3062, 0.9995089690644536)
(3062, 3063, 0.9995099691274576)
(3063, 3064, 0.9995109691904616)
(3064, 3065, 0.9995119692534655)
(3065, 3066, 0.9995129693164695)
(3066, 3067, 0.9995139693794735)
(3067, 3068, 0.9995149694424774)
(3068, 3069, 0.9995159695054814)
(3069, 3070, 0.9995169695684853)
(3070, 3071, 0.9995179696314893)
(3071, 3072, 0.9995189696944933)
(3072, 3073, 0.9995199697574972)
(3073, 3074, 0.9995209698205012)
(3074, 3075, 0.9995219698835052)
(3075, 3076, 0.9995229699465091)
(3076, 3077, 0.9995239700095131)
(3077, 3078, 0.9995249700725171)
(3078, 3079, 0.999525970135521)
(3079, 3080, 0.999526970198525)
(3080, 3081, 0.999527970261529)
(3081, 3082, 0.9995289703245329)
(3082, 3083, 0.9995299703875369)
(3083, 3084, 0.9995309704505408)
(3084, 3085, 0.9995319705135448)
(3085, 3086, 0.9995329705765488)
(3086, 3087, 0.9995339706395527)
(3087, 3088, 0.9995349707025567)
(3088, 3089, 0.9995359707655607)
(3089, 3090, 0.9995369708285646)
(3090, 3091, 0.9995379708915686)
(3091, 3092, 0.9995389709545726)
(3092, 3093, 0.9995399710175765)
(3093, 3094, 0.9995409710805805)
(3094, 3095, 0.9995419711435845)
(3095, 3096, 0.9995429712065884)
(3096, 3097, 0.9995439712695924)
(3097, 3098, 0.9995449713325963)
(3098, 3099, 0.9995459713956003)
(3099, 3100, 0.9995469714586043)
(3100, 3101, 0.9995479715216082)
(3101, 3102, 0.9995489715846122)
(3102, 3103, 0.9995499716476162)
(3103, 3104, 0.9995509717106201)
(3104, 3105, 0.9995519717736241)
(3105, 3106, 0.9995529718366281)
(3106, 3107, 0.999553971899632)
(3107, 3108, 0.999554971962636)
(3108, 3109, 0.99955597202564)
(3109, 3110, 0.9995569720886439)
(3110, 3111, 0.9995579721516479)
(3111, 3112, 0.9995589722146518)
(3112, 3113, 0.9995599722776558)
(3113, 3114, 0.9995609723406598)
(3114, 3115, 0.9995619724036637)
(3115, 3116, 0.9995629724666677)
(3116, 3117, 0.9995639725296717)
(3117, 3118, 0.9995649725926756)
(3118, 3119, 0.9995659726556796)
(3119, 3120, 0.9995669727186836)
(3120, 3121, 0.9995679727816875)
(3121, 3122, 0.9995689728446915)
(3122, 3123, 0.9995699729076954)
(3123, 3124, 0.9995709729706994)
(3124, 3125, 0.9995719730337034)
(3125, 3126, 0.9995729730967073)
(3126, 3127, 0.9995739731597113)
(3127, 3128, 0.9995749732227153)
(3128, 3129, 0.9995759732857192)
(3129, 3130, 0.9995769733487232)
(3130, 3131, 0.9995779734117272)
(3131, 3132, 0.9995789734747311)
(3132, 3133, 0.9995799735377351)
(3133, 3134, 0.999580973600739)
(3134, 3135, 0.999581973663743)
(3135, 3136, 0.999582973726747)
(3136, 3137, 0.999583973789751)
(3137, 3138, 0.9995849738527549)
(3138, 3139, 0.9995859739157589)
(3139, 3140, 0.9995869739787628)
(3140, 3141, 0.9995879740417668)
(3141, 3142, 0.9995889741047708)
(3142, 3143, 0.9995899741677747)
(3143, 3144, 0.9995909742307787)
(3144, 3145, 0.9995919742937827)
(3145, 3146, 0.9995929743567866)
(3146, 3147, 0.9995939744197906)
(3147, 3148, 0.9995949744827946)
(3148, 3149, 0.9995959745457985)
(3149, 3150, 0.9995969746088025)
(3150, 3151, 0.9995979746718064)
(3151, 3152, 0.9995989747348104)
(3152, 3153, 0.9995999747978144)
(3153, 3154, 0.9996009748608183)
(3154, 3155, 0.9996019749238223)
(3155, 3156, 0.9996029749868263)
(3156, 3157, 0.9996039750498302)
(3157, 3158, 0.9996049751128342)
(3158, 3159, 0.9996059751758382)
(3159, 3160, 0.9996069752388421)
(3160, 3161, 0.9996079753018461)
(3161, 3162, 0.99960897536485)
(3162, 3163, 0.999609975427854)
(3163, 3164, 0.999610975490858)
(3164, 3165, 0.9996119755538619)
(3165, 3166, 0.9996129756168659)
(3166, 3167, 0.9996139756798699)
(3167, 3168, 0.9996149757428738)
(3168, 3169, 0.9996159758058778)
(3169, 3170, 0.9996169758688818)
(3170, 3171, 0.9996179759318857)
(3171, 3172, 0.9996189759948897)
(3172, 3173, 0.9996199760578937)
(3173, 3174, 0.9996209761208976)
(3174, 3175, 0.9996219761839016)
(3175, 3176, 0.9996229762469055)
(3176, 3177, 0.9996239763099095)
(3177, 3178, 0.9996249763729135)
(3178, 3179, 0.9996259764359174)
(3179, 3180, 0.9996269764989214)
(3180, 3181, 0.9996279765619254)
(3181, 3182, 0.9996289766249293)
(3182, 3183, 0.9996299766879333)
(3183, 3184, 0.9996309767509373)
(3184, 3185, 0.9996319768139412)
(3185, 3186, 0.9996329768769452)
(3186, 3187, 0.9996339769399492)
(3187, 3188, 0.9996349770029531)
(3188, 3189, 0.9996359770659571)
(3189, 3190, 0.999636977128961)
(3190, 3191, 0.999637977191965)
(3191, 3192, 0.999638977254969)
(3192, 3193, 0.9996399773179729)
(3193, 3194, 0.9996409773809769)
(3194, 3195, 0.9996419774439809)
(3195, 3196, 0.9996429775069848)
(3196, 3197, 0.9996439775699888)
(3197, 3198, 0.9996449776329928)
(3198, 3199, 0.9996459776959967)
(3199, 3200, 0.9996469777590007)
(3200, 3201, 0.9996479778220047)
(3201, 3202, 0.9996489778850086)
(3202, 3203, 0.9996499779480126)
(3203, 3204, 0.9996509780110165)
(3204, 3205, 0.9996519780740205)
(3205, 3206, 0.9996529781370245)
(3206, 3207, 0.9996539782000284)
(3207, 3208, 0.9996549782630324)
(3208, 3209, 0.9996559783260364)
(3209, 3210, 0.9996569783890403)
(3210, 3211, 0.9996579784520443)
(3211, 3212, 0.9996589785150483)
(3212, 3213, 0.9996599785780522)
(3213, 3214, 0.9996609786410562)
(3214, 3215, 0.9996619787040602)
(3215, 3216, 0.9996629787670641)
(3216, 3217, 0.9996639788300681)
(3217, 3218, 0.999664978893072)
(3218, 3219, 0.999665978956076)
(3219, 3220, 0.99966697901908)
(3220, 3221, 0.9996679790820839)
(3221, 3222, 0.9996689791450879)
(3222, 3223, 0.9996699792080919)
(3223, 3224, 0.9996709792710958)
(3224, 3225, 0.9996719793340998)
(3225, 3226, 0.9996729793971038)
(3226, 3227, 0.9996739794601077)
(3227, 3228, 0.9996749795231117)
(3228, 3229, 0.9996759795861156)
(3229, 3230, 0.9996769796491196)
(3230, 3231, 0.9996779797121236)
(3231, 3232, 0.9996789797751275)
(3232, 3233, 0.9996799798381315)
(3233, 3234, 0.9996809799011355)
(3234, 3235, 0.9996819799641394)
(3235, 3236, 0.9996829800271434)
(3236, 3237, 0.9996839800901474)
(3237, 3238, 0.9996849801531513)
(3238, 3239, 0.9996859802161553)
(3239, 3240, 0.9996869802791593)
(3240, 3241, 0.9996879803421632)
(3241, 3242, 0.9996889804051672)
(3242, 3243, 0.9996899804681711)
(3243, 3244, 0.9996909805311751)
(3244, 3245, 0.9996919805941791)
(3245, 3246, 0.999692980657183)
(3246, 3247, 0.999693980720187)
(3247, 3248, 0.999694980783191)
(3248, 3249, 0.9996959808461949)
(3249, 3250, 0.9996969809091989)
(3250, 3251, 0.9996979809722029)
(3251, 3252, 0.9996989810352068)
(3252, 3253, 0.9996999810982108)
(3253, 3254, 0.9997009811612148)
(3254, 3255, 0.9997019812242187)
(3255, 3256, 0.9997029812872227)
(3256, 3257, 0.9997039813502266)
(3257, 3258, 0.9997049814132306)
(3258, 3259, 0.9997059814762346)
(3259, 3260, 0.9997069815392385)
(3260, 3261, 0.9997079816022425)
(3261, 3262, 0.9997089816652465)
(3262, 3263, 0.9997099817282504)
(3263, 3264, 0.9997109817912544)
(3264, 3265, 0.9997119818542584)
(3265, 3266, 0.9997129819172623)
(3266, 3267, 0.9997139819802663)
(3267, 3268, 0.9997149820432703)
(3268, 3269, 0.9997159821062742)
(3269, 3270, 0.9997169821692782)
(3270, 3271, 0.9997179822322821)
(3271, 3272, 0.9997189822952861)
(3272, 3273, 0.9997199823582901)
(3273, 3274, 0.999720982421294)
(3274, 3275, 0.999721982484298)
(3275, 3276, 0.999722982547302)
(3276, 3277, 0.9997239826103059)
(3277, 3278, 0.9997249826733099)
(3278, 3279, 0.9997259827363139)
(3279, 3280, 0.9997269827993178)
(3280, 3281, 0.9997279828623218)
(3281, 3282, 0.9997289829253257)
(3282, 3283, 0.9997299829883297)
(3283, 3284, 0.9997309830513337)
(3284, 3285, 0.9997319831143376)
(3285, 3286, 0.9997329831773416)
(3286, 3287, 0.9997339832403456)
(3287, 3288, 0.9997349833033495)
(3288, 3289, 0.9997359833663535)
(3289, 3290, 0.9997369834293575)
(3290, 3291, 0.9997379834923614)
(3291, 3292, 0.9997389835553654)
(3292, 3293, 0.9997399836183694)
(3293, 3294, 0.9997409836813733)
(3294, 3295, 0.9997419837443773)
(3295, 3296, 0.9997429838073812)
(3296, 3297, 0.9997439838703852)
(3297, 3298, 0.9997449839333892)
(3298, 3299, 0.9997459839963931)
(3299, 3300, 0.9997469840593971)
(3300, 3301, 0.9997479841224011)
(3301, 3302, 0.999748984185405)
(3302, 3303, 0.999749984248409)
(3303, 3304, 0.999750984311413)
(3304, 3305, 0.9997519843744169)
(3305, 3306, 0.9997529844374209)
(3306, 3307, 0.9997539845004249)
(3307, 3308, 0.9997549845634288)
(3308, 3309, 0.9997559846264328)
(3309, 3310, 0.9997569846894367)
(3310, 3311, 0.9997579847524407)
(3311, 3312, 0.9997589848154447)
(3312, 3313, 0.9997599848784486)
(3313, 3314, 0.9997609849414526)
(3314, 3315, 0.9997619850044566)
(3315, 3316, 0.9997629850674605)
(3316, 3317, 0.9997639851304645)
(3317, 3318, 0.9997649851934685)
(3318, 3319, 0.9997659852564724)
(3319, 3320, 0.9997669853194764)
(3320, 3321, 0.9997679853824804)
(3321, 3322, 0.9997689854454843)
(3322, 3323, 0.9997699855084883)
(3323, 3324, 0.9997709855714922)
(3324, 3325, 0.9997719856344962)
(3325, 3326, 0.9997729856975002)
(3326, 3327, 0.9997739857605041)
(3327, 3328, 0.9997749858235081)
(3328, 3329, 0.9997759858865121)
(3329, 3330, 0.999776985949516)
(3330, 3331, 0.99977798601252)
(3331, 3332, 0.999778986075524)
(3332, 3333, 0.9997799861385279)
(3333, 3334, 0.9997809862015319)
(3334, 3335, 0.9997819862645358)
(3335, 3336, 0.9997829863275398)
(3336, 3337, 0.9997839863905438)
(3337, 3338, 0.9997849864535477)
(3338, 3339, 0.9997859865165517)
(3339, 3340, 0.9997869865795557)
(3340, 3341, 0.9997879866425596)
(3341, 3342, 0.9997889867055636)
(3342, 3343, 0.9997899867685676)
(3343, 3344, 0.9997909868315715)
(3344, 3345, 0.9997919868945755)
(3345, 3346, 0.9997929869575795)
(3346, 3347, 0.9997939870205834)
(3347, 3348, 0.9997949870835874)
(3348, 3349, 0.9997959871465913)
(3349, 3350, 0.9997969872095953)
(3350, 3351, 0.9997979872725993)
(3351, 3352, 0.9997989873356032)
(3352, 3353, 0.9997999873986072)
(3353, 3354, 0.9998009874616112)
(3354, 3355, 0.9998019875246151)
(3355, 3356, 0.9998029875876191)
(3356, 3357, 0.9998039876506231)
(3357, 3358, 0.999804987713627)
(3358, 3359, 0.999805987776631)
(3359, 3360, 0.999806987839635)
(3360, 3361, 0.9998079879026389)
(3361, 3362, 0.9998089879656429)
(3362, 3363, 0.9998099880286468)
(3363, 3364, 0.9998109880916508)
(3364, 3365, 0.9998119881546548)
(3365, 3366, 0.9998129882176587)
(3366, 3367, 0.9998139882806627)
(3367, 3368, 0.9998149883436667)
(3368, 3369, 0.9998159884066706)
(3369, 3370, 0.9998169884696746)
(3370, 3371, 0.9998179885326786)
(3371, 3372, 0.9998189885956825)
(3372, 3373, 0.9998199886586865)
(3373, 3374, 0.9998209887216905)
(3374, 3375, 0.9998219887846944)
(3375, 3376, 0.9998229888476984)
(3376, 3377, 0.9998239889107023)
(3377, 3378, 0.9998249889737063)
(3378, 3379, 0.9998259890367103)
(3379, 3380, 0.9998269890997142)
(3380, 3381, 0.9998279891627182)
(3381, 3382, 0.9998289892257222)
(3382, 3383, 0.9998299892887261)
(3383, 3384, 0.9998309893517301)
(3384, 3385, 0.9998319894147341)
(3385, 3386, 0.999832989477738)
(3386, 3387, 0.999833989540742)
(3387, 3388, 0.999834989603746)
(3388, 3389, 0.9998359896667499)
(3389, 3390, 0.9998369897297539)
(3390, 3391, 0.9998379897927578)
(3391, 3392, 0.9998389898557618)
(3392, 3393, 0.9998399899187658)
(3393, 3394, 0.9998409899817697)
(3394, 3395, 0.9998419900447737)
(3395, 3396, 0.9998429901077777)
(3396, 3397, 0.9998439901707816)
(3397, 3398, 0.9998449902337856)
(3398, 3399, 0.9998459902967896)
(3399, 3400, 0.9998469903597935)
(3400, 3401, 0.9998479904227975)
(3401, 3402, 0.9998489904858014)
(3402, 3403, 0.9998499905488054)
(3403, 3404, 0.9998509906118094)
(3404, 3405, 0.9998519906748133)
(3405, 3406, 0.9998529907378173)
(3406, 3407, 0.9998539908008213)
(3407, 3408, 0.9998549908638252)
(3408, 3409, 0.9998559909268292)
(3409, 3410, 0.9998569909898332)
(3410, 3411, 0.9998579910528371)
(3411, 3412, 0.9998589911158411)
(3412, 3413, 0.999859991178845)
(3413, 3414, 0.999860991241849)
(3414, 3415, 0.999861991304853)
(3415, 3416, 0.999862991367857)
(3416, 3417, 0.9998639914308609)
(3417, 3418, 0.9998649914938649)
(3418, 3419, 0.9998659915568688)
(3419, 3420, 0.9998669916198728)
(3420, 3421, 0.9998679916828768)
(3421, 3422, 0.9998689917458807)
(3422, 3423, 0.9998699918088847)
(3423, 3424, 0.9998709918718887)
(3424, 3425, 0.9998719919348926)
(3425, 3426, 0.9998729919978966)
(3426, 3427, 0.9998739920609006)
(3427, 3428, 0.9998749921239045)
(3428, 3429, 0.9998759921869085)
(3429, 3430, 0.9998769922499124)
(3430, 3431, 0.9998779923129164)
(3431, 3432, 0.9998789923759204)
(3432, 3433, 0.9998799924389243)
(3433, 3434, 0.9998809925019283)
(3434, 3435, 0.9998819925649323)
(3435, 3436, 0.9998829926279362)
(3436, 3437, 0.9998839926909402)
(3437, 3438, 0.9998849927539442)
(3438, 3439, 0.9998859928169481)
(3439, 3440, 0.9998869928799521)
(3440, 3441, 0.999887992942956)
(3441, 3442, 0.99988899300596)
(3442, 3443, 0.999889993068964)
(3443, 3444, 0.9998909931319679)
(3444, 3445, 0.9998919931949719)
(3445, 3446, 0.9998929932579759)
(3446, 3447, 0.9998939933209798)
(3447, 3448, 0.9998949933839838)
(3448, 3449, 0.9998959934469878)
(3449, 3450, 0.9998969935099917)
(3450, 3451, 0.9998979935729957)
(3451, 3452, 0.9998989936359997)
(3452, 3453, 0.9998999936990036)
(3453, 3454, 0.9999009937620076)
(3454, 3455, 0.9999019938250115)
(3455, 3456, 0.9999029938880155)
(3456, 3457, 0.9999039939510195)
(3457, 3458, 0.9999049940140234)
(3458, 3459, 0.9999059940770274)
(3459, 3460, 0.9999069941400314)
(3460, 3461, 0.9999079942030353)
(3461, 3462, 0.9999089942660393)
(3462, 3463, 0.9999099943290433)
(3463, 3464, 0.9999109943920472)
(3464, 3465, 0.9999119944550512)
(3465, 3466, 0.9999129945180552)
(3466, 3467, 0.9999139945810591)
(3467, 3468, 0.9999149946440631)
(3468, 3469, 0.999915994707067)
(3469, 3470, 0.999916994770071)
(3470, 3471, 0.999917994833075)
(3471, 3472, 0.9999189948960789)
(3472, 3473, 0.9999199949590829)
(3473, 3474, 0.9999209950220869)
(3474, 3475, 0.9999219950850908)
(3475, 3476, 0.9999229951480948)
(3476, 3477, 0.9999239952110988)
(3477, 3478, 0.9999249952741027)
(3478, 3479, 0.9999259953371067)
(3479, 3480, 0.9999269954001107)
(3480, 3481, 0.9999279954631146)
(3481, 3482, 0.9999289955261186)
(3482, 3483, 0.9999299955891225)
(3483, 3484, 0.9999309956521265)
(3484, 3485, 0.9999319957151305)
(3485, 3486, 0.9999329957781344)
(3486, 3487, 0.9999339958411384)
(3487, 3488, 0.9999349959041424)
(3488, 3489, 0.9999359959671463)
(3489, 3490, 0.9999369960301503)
(3490, 3491, 0.9999379960931543)
(3491, 3492, 0.9999389961561582)
(3492, 3493, 0.9999399962191622)
(3493, 3494, 0.9999409962821662)
(3494, 3495, 0.9999419963451701)
(3495, 3496, 0.9999429964081741)
(3496, 3497, 0.999943996471178)
(3497, 3498, 0.999944996534182)
(3498, 3499, 0.999945996597186)
(3499, 3500, 0.9999469966601899)
(3500, 3501, 0.9999479967231939)
(3501, 3502, 0.9999489967861979)
(3502, 3503, 0.9999499968492018)
(3503, 3504, 0.9999509969122058)
(3504, 3505, 0.9999519969752098)
(3505, 3506, 0.9999529970382137)
(3506, 3507, 0.9999539971012177)
(3507, 3508, 0.9999549971642216)
(3508, 3509, 0.9999559972272256)
(3509, 3510, 0.9999569972902296)
(3510, 3511, 0.9999579973532335)
(3511, 3512, 0.9999589974162375)
(3512, 3513, 0.9999599974792415)
(3513, 3514, 0.9999609975422454)
(3514, 3515, 0.9999619976052494)
(3515, 3516, 0.9999629976682534)
(3516, 3517, 0.9999639977312573)
(3517, 3518, 0.9999649977942613)
(3518, 3519, 0.9999659978572653)
(3519, 3520, 0.9999669979202692)
(3520, 3521, 0.9999679979832732)
(3521, 3522, 0.9999689980462771)
(3522, 3523, 0.9999699981092811)
(3523, 3524, 0.9999709981722851)
(3524, 3525, 0.999971998235289)
(3525, 3526, 0.999972998298293)
(3526, 3527, 0.999973998361297)
(3527, 3528, 0.9999749984243009)
(3528, 3529, 0.9999759984873049)
(3529, 3530, 0.9999769985503089)
(3530, 3531, 0.9999779986133128)
(3531, 3532, 0.9999789986763168)
(3532, 3533, 0.9999799987393208)
(3533, 3534, 0.9999809988023247)
(3534, 3535, 0.9999819988653287)
(3535, 3536, 0.9999829989283326)
(3536, 3537, 0.9999839989913366)
(3537, 3538, 0.9999849990543406)
(3538, 3539, 0.9999859991173445)
(3539, 3540, 0.9999869991803485)
(3540, 3541, 0.9999879992433525)
(3541, 3542, 0.9999889993063564)
(3542, 3543, 0.9999899993693604)
(3543, 3544, 0.9999909994323644)
(3544, 3545, 0.9999919994953683)
(3545, 3546, 0.9999929995583723)
(3546, 3547, 0.9999939996213763)
(3547, 3548, 0.9999949996843802)
(3548, 3549, 0.9999959997473842)
(3549, 3550, 0.9999969998103881)
(3550, 3551, 0.9999979998733921)
(3551, 3552, 0.9999989999363961)
(3552, 3553, 0.9999999999994)


==> figures/eth-experiment-shanghai/finalized.txt <==
(6209024, 6208960)
(6209056, 6208992)
(6209088, 6209024)
(6209120, 6209056)
(6209152, 6209088)
(6209184, 6209120)
(6209216, 6209152)
(6209248, 6209184)
(6209280, 6209216)
(6209312, 6209248)
(6209344, 6209280)
(6209376, 6209312)
(6209408, 6209344)
(6209441, 6209376)
(6209472, 6209408)
(6209504, 6209439)
(6209538, 6209472)
(6209568, 6209504)
(6209600, 6209535)
(6209632, 6209568)
(6209664, 6209600)
(6209696, 6209632)
(6209729, 6209664)
(6209760, 6209696)
(6209792, 6209727)
(6209824, 6209760)
(6209856, 6209792)
(6209888, 6209824)
(6209921, 6209856)
(6209952, 6209888)
(6209984, 6209919)
(6210017, 6209952)
(6210048, 6209984)
(6210080, 6210015)
(6210112, 6210048)
(6210144, 6210080)
(6210177, 6210112)
(6210208, 6210144)
(6210240, 6210175)
(6210272, 6210208)
(6210304, 6210240)
(6210336, 6210272)
(6210368, 6210304)
(6210400, 6210336)
(6210432, 6210368)
(6210464, 6210400)
(6210497, 6210432)
(6210529, 6210464)
(6210560, 6210494)
(6210592, 6210527)
(6210624, 6210560)
(6210656, 6210592)
(6210688, 6210624)
(6210720, 6210656)
(6210752, 6210688)
(6210784, 6210720)
(6210816, 6210752)
(6210848, 6210784)
(6210880, 6210816)
(6210912, 6210848)
(6210944, 6210880)
(6210976, 6210912)
(6211008, 6210944)
(6211040, 6210976)
(6211072, 6211008)
(6211104, 6211040)
(6211136, 6211072)
(6211168, 6211104)
(6211200, 6211136)
(6211232, 6211168)
(6211264, 6211200)
(6211296, 6211232)
(6211328, 6211264)
(6211360, 6211296)
(6211392, 6211328)
(6211424, 6211360)
(6211456, 6211392)
(6211488, 6211424)
(6211520, 6211456)
(6211552, 6211488)
(6211585, 6211520)
(6211616, 6211552)
(6211648, 6211583)
(6211680, 6211616)
(6211712, 6211648)
(6211744, 6211680)
(6211776, 6211712)
(6211808, 6211744)
(6211840, 6211776)
(6211872, 6211808)
(6211904, 6211840)
(6211936, 6211872)
(6211968, 6211904)
(6212000, 6211936)
(6212033, 6211968)
(6212064, 6212000)
(6212096, 6212031)
(6212128, 6212064)
(6212161, 6212096)
(6212192, 6212128)
(6212224, 6212159)
(6212256, 6212192)
(6212288, 6212224)
(6212320, 6212256)
(6212352, 6212288)
(6212384, 6212320)
(6212416, 6212352)
(6212448, 6212384)
(6212480, 6212416)
(6212512, 6212448)
(6212545, 6212480)
(6212577, 6212512)
(6212608, 6212543)
(6212640, 6212574)
(6212673, 6212608)
(6212704, 6212640)
(6212736, 6212670)
(6212768, 6212704)
(6212800, 6212736)
(6212832, 6212768)
(6212864, 6212800)
(6212896, 6212832)
(6212928, 6212864)
(6212960, 6212896)
(6212992, 6212928)
(6213025, 6212960)
(6213056, 6212992)
(6213088, 6213023)
(6213120, 6213056)
(6213152, 6213088)
(6213184, 6213120)
(6213216, 6213152)
(6213248, 6213184)
(6213280, 6213216)
(6213313, 6213248)
(6213344, 6213280)
(6213376, 6213311)
(6213409, 6213344)
(6213440, 6213376)
(6213472, 6213407)
(6213504, 6213440)
(6213536, 6213472)
(6213568, 6213504)
(6213600, 6213536)
(6213632, 6213568)
(6213664, 6213600)
(6213696, 6213632)
(6213728, 6213664)
(6213760, 6213696)
(6213792, 6213728)
(6213824, 6213760)
(6213856, 6213792)
(6213888, 6213824)
(6213920, 6213856)
(6213952, 6213888)
(6213984, 6213920)
(6214016, 6213952)
(6214048, 6213984)
(6214080, 6214016)
(6214112, 6214048)
(6214144, 6214080)
(6214176, 6214112)
(6214208, 6214144)
(6214240, 6214176)
(6214272, 6214208)
(6214304, 6214240)
(6214336, 6214272)
(6214368, 6214304)
(6214400, 6214336)
(6214433, 6214368)
(6214464, 6214400)
(6214496, 6214431)
(6214528, 6214464)
(6214560, 6214496)
(6214592, 6214528)
(6214624, 6214560)
(6214656, 6214592)
(6214690, 6214624)
(6214720, 6214656)
(6214752, 6214687)
(6214784, 6214720)
(6214816, 6214752)
(6214848, 6214784)
(6214880, 6214816)
(6214912, 6214848)
(6214944, 6214880)
(6214976, 6214912)


==> figures/eth-experiment-shanghai/participation.txt <==
(194031, 1)
(194032, 0.9993516562961279)
(194033, 1)
(194034, 1)
(194035, 0.9964493594104409)
(194036, 1)
(194037, 0.9996500968894146)
(194038, 0.9995826088192092)
(194039, 0.9999946716776578)
(194040, 0.9996234705712058)
(194041, 0.9955793784844141)
(194042, 0.9968617184711045)
(194043, 1)
(194044, 0.997851028309594)
(194045, 0.9906654258455462)
(194046, 0.9993819574189974)
(194047, 0.9978261680350797)
(194048, 0.9718498969013574)
(194049, 0.9737037004147093)
(194050, 0.9611162321481537)
(194051, 0.9546186786115813)
(194052, 0.9588221398491353)
(194053, 0.9553651514263436)
(194054, 0.9531851404516833)
(194055, 0.9448220860857163)
(194056, 0.9241583760961581)
(194057, 0.936452562342246)
(194058, 0.9557367760087961)
(194059, 0.9514570177542121)
(194060, 0.9783304941585237)
(194061, 0.9476613334422834)
(194062, 0.9638807619270936)
(194063, 0.9788056482743062)
(194064, 0.9740462761469112)
(194065, 0.9781086732147013)
(194066, 0.9801495445977947)
(194067, 0.9767774439910393)
(194068, 0.9782711812014007)
(194069, 0.9786510566101424)
(194070, 0.9743123275600175)
(194071, 0.9744594212863028)
(194072, 0.9750062626474387)
(194073, 0.9819579890308837)
(194074, 0.9821087510771171)
(194075, 0.9741488210618705)
(194076, 0.9755769514364043)
(194077, 0.9776483109194575)
(194078, 0.9724917512566341)
(194079, 0.9774078055454376)
(194080, 0.9804032359802913)
(194081, 0.9859165690871712)
(194082, 0.9759711148741695)
(194083, 0.9796543188816805)
(194084, 0.9569624976677654)
(194085, 0.9821805859367364)
(194086, 0.9820559432357943)
(194087, 0.9483030381649817)
(194088, 0.9735434033546992)
(194089, 0.9736034475098849)
(194090, 0.9594787433114692)
(194091, 0.9615982683767276)
(194092, 0.9635815314843018)
(194093, 0.9655416920646374)
(194094, 0.9760409021359175)
(194095, 0.9820262338082384)
(194096, 0.9883812059163796)
(194097, 0.9864370393933631)
(194098, 0.9851717317476707)
(194099, 0.9845586262171033)
(194100, 0.9892342223067341)
(194101, 0.9881448492915521)
(194102, 0.9836078683653541)
(194103, 0.9859661032611883)
(194104, 0.9855840230030086)
(194105, 0.9839810630361341)
(194106, 0.9549461973858416)
(194107, 0.9840980136734335)
(194108, 0.9873109301941214)
(194109, 0.9846947026823368)
(194110, 0.9542842823451632)
(194111, 0.9699910248549315)
(194112, 0.9874737184465847)
(194113, 0.9872104989078448)
(194114, 0.9872405317067189)
(194115, 0.985759811457913)
(194116, 0.9869504554543435)
(194117, 0.9872844226178733)
(194118, 0.9880858642503053)
(194119, 0.9877017637721938)
(194120, 0.9896070516341299)
(194121, 0.9889723330696695)
(194122, 0.9858686010981608)
(194123, 0.9841601652419525)
(194124, 0.9764310003715153)
(194125, 0.9770101661532336)
(194126, 0.987533441769103)
(194127, 0.9881021159497064)
(194128, 0.9860024994266963)
(194129, 0.9860325214525324)
(194130, 0.981566648237463)
(194131, 0.9877085537017448)
(194132, 0.9831999103995221)
(194133, 0.9854183815150163)
(194134, 0.9857488519612218)
(194135, 0.9891052548300097)
(194136, 0.9883406078600446)
(194137, 0.9830191463525212)
(194138, 0.9802062053626196)
(194139, 0.9841423367073169)
(194140, 0.9899259111751978)
(194141, 0.9882811041472196)
(194142, 0.9880569043965598)
(194143, 0.983714698733484)
(194144, 0.9628076763732639)
(194145, 0.961706493501875)
(194146, 0.973194519768486)
(194147, 0.9548665752689033)
(194148, 0.979252056923479)
(194149, 0.9889448236986562)
(194150, 0.9856833696983923)
(194151, 0.981986147293921)
(194152, 0.983755292644802)
(194153, 0.9860170825264214)
(194154, 0.9859688683154284)
(194155, 0.9914479452127877)
(194156, 0.9475762064728154)
(194157, 0.9857625804478225)
(194158, 0.9761577461983458)
(194159, 0.9857768071973125)
(194160, 0.9910744930386737)
(194161, 0.9910602662891835)
(194162, 0.9753219246658048)
(194163, 0.9891965621059857)
(194164, 0.988431874320895)
(194165, 0.9794512387052947)
(194166, 0.9920685871592916)
(194167, 0.9892712525408085)
(194168, 0.987672521566863)
(194169, 0.9890489595800264)
(194170, 0.9903471504709943)
(194171, 0.9835965578379608)
(194172, 0.9889707124578311)
(194173, 0.9906868141150695)
(194174, 0.9917022483599225)
(194175, 0.9927941513832846)
(194176, 0.9920560963725152)
(194177, 0.9902118048763138)
(194178, 0.98746936699496)
(194179, 0.9860873493225963)
(194180, 0.9865371003368393)
(194181, 0.9864408708859319)
(194182, 0.9887527344514201)
(194183, 0.9897343231447261)
(194184, 0.9913224272303977)
(194185, 0.9914041184819457)
(194186, 0.9904844567603044)
(194187, 0.9894776159223094)
(194188, 0.9753887254500891)
(194189, 0.9813754193243143)
(194190, 0.9869656318146729)
(194191, 0.9738152750454466)
(194192, 0.9867215709991284)
(194193, 0.9849052442091707)
(194194, 0.9713398342861819)
(194195, 0.9885656549844708)
(194196, 0.9881759220717308)
(194197, 0.9894085208574224)
(194198, 0.9892073533021906)
(194199, 0.9863537875310869)
(194200, 0.9891625720923779)
(194201, 0.9881644067615696)
(194202, 0.9899770507551903)
(194203, 0.9918573497336782)
(194204, 0.9706508164114899)
(194205, 0.9915724640001707)
(194206, 0.9892452648920612)
(194207, 0.9578593413631754)
(194208, 0.9922499653063185)
(194209, 0.9941856120586278)
(194210, 0.9777082302872007)
(194211, 0.9938936513189499)
(194212, 0.9918954504207961)
(194213, 0.9925785823330759)
(194214, 0.9929948364275623)
(194215, 0.9938719515450013)
(194216, 0.993959053235065)
(194217, 0.9941547002615705)
(194218, 0.9936813822310006)


==> figures/eth-experiment-shanghai/q67.txt <==
(6209014, 6208928)
(6209046, 6208960)
(6209078, 6208992)
(6209110, 6209024)
(6209142, 6209056)
(6209174, 6209088)
(6209206, 6209120)
(6209238, 6209152)
(6209270, 6209184)
(6209302, 6209216)
(6209334, 6209248)
(6209366, 6209280)
(6209398, 6209312)
(6209430, 6209344)
(6209462, 6209376)
(6209494, 6209408)
(6209526, 6209439)
(6209561, 6209472)
(6209591, 6209504)
(6209624, 6209535)
(6209656, 6209568)
(6209687, 6209600)
(6209719, 6209632)
(6209752, 6209664)
(6209784, 6209696)
(6209817, 6209727)
(6209848, 6209760)
(6209879, 6209792)
(6209912, 6209824)
(6209942, 6209856)
(6209975, 6209888)
(6210007, 6209919)
(6210039, 6209952)
(6210071, 6209984)
(6210102, 6210015)
(6210134, 6210048)
(6210166, 6210080)
(6210198, 6210112)
(6210230, 6210144)
(6210263, 6210175)
(6210296, 6210208)
(6210328, 6210240)
(6210358, 6210272)
(6210391, 6210304)
(6210424, 6210336)
(6210454, 6210368)
(6210486, 6210400)
(6210519, 6210432)
(6210550, 6210464)
(6210582, 6210494)
(6210614, 6210527)
(6210647, 6210560)
(6210678, 6210592)
(6210711, 6210624)
(6210742, 6210656)
(6210774, 6210688)
(6210810, 6210720)
(6210839, 6210752)
(6210871, 6210784)
(6210903, 6210816)
(6210936, 6210848)
(6210968, 6210880)
(6210999, 6210912)
(6211030, 6210944)
(6211062, 6210976)
(6211094, 6211008)
(6211126, 6211040)
(6211158, 6211072)
(6211191, 6211104)
(6211222, 6211136)
(6211254, 6211168)
(6211286, 6211200)
(6211319, 6211232)
(6211351, 6211264)
(6211382, 6211296)
(6211416, 6211328)
(6211446, 6211360)
(6211478, 6211392)
(6211510, 6211424)
(6211543, 6211456)
(6211575, 6211488)
(6211606, 6211520)
(6211638, 6211552)
(6211670, 6211583)
(6211703, 6211616)
(6211734, 6211648)
(6211766, 6211680)
(6211798, 6211712)
(6211830, 6211744)
(6211863, 6211776)
(6211894, 6211808)
(6211926, 6211840)
(6211959, 6211872)
(6211990, 6211904)
(6212023, 6211936)
(6212054, 6211968)
(6212086, 6212000)
(6212118, 6212031)
(6212150, 6212064)
(6212182, 6212096)
(6212214, 6212128)
(6212247, 6212159)
(6212278, 6212192)
(6212310, 6212224)
(6212343, 6212256)
(6212374, 6212288)
(6212407, 6212320)
(6212439, 6212352)
(6212470, 6212384)
(6212502, 6212416)
(6212534, 6212448)
(6212566, 6212480)
(6212598, 6212512)
(6212631, 6212543)
(6212663, 6212574)
(6212695, 6212608)
(6212727, 6212640)
(6212759, 6212670)
(6212790, 6212704)
(6212823, 6212736)
(6212854, 6212768)
(6212887, 6212800)
(6212918, 6212832)
(6212950, 6212864)
(6212983, 6212896)
(6213015, 6212928)
(6213046, 6212960)
(6213079, 6212992)
(6213110, 6213023)
(6213142, 6213056)
(6213174, 6213088)
(6213207, 6213120)
(6213238, 6213152)
(6213271, 6213184)
(6213304, 6213216)
(6213334, 6213248)
(6213366, 6213280)
(6213398, 6213311)
(6213430, 6213344)
(6213462, 6213376)
(6213494, 6213407)
(6213526, 6213440)
(6213558, 6213472)
(6213590, 6213504)
(6213623, 6213536)
(6213654, 6213568)
(6213686, 6213600)
(6213718, 6213632)
(6213750, 6213664)
(6213782, 6213696)
(6213814, 6213728)
(6213847, 6213760)
(6213878, 6213792)
(6213910, 6213824)
(6213943, 6213856)
(6213974, 6213888)
(6214006, 6213920)
(6214039, 6213952)
(6214070, 6213984)
(6214102, 6214016)
(6214136, 6214048)
(6214166, 6214080)
(6214198, 6214112)
(6214231, 6214144)
(6214262, 6214176)
(6214294, 6214208)
(6214326, 6214240)
(6214358, 6214272)
(6214390, 6214304)
(6214422, 6214336)
(6214455, 6214368)
(6214486, 6214400)
(6214518, 6214431)
(6214551, 6214464)
(6214582, 6214496)
(6214614, 6214528)
(6214647, 6214560)
(6214678, 6214592)
(6214710, 6214624)
(6214743, 6214656)
(6214774, 6214687)
(6214807, 6214720)
(6214838, 6214752)
(6214870, 6214784)
(6214902, 6214816)
(6214934, 6214848)
(6214966, 6214880)
(6214998, 6214912)


==> figures/eth-experiment-shanghai/q80.txt <==
(6209018, 6208928)
(6209050, 6208960)
(6209082, 6208992)
(6209114, 6209024)
(6209146, 6209056)
(6209178, 6209088)
(6209210, 6209120)
(6209242, 6209152)
(6209274, 6209184)
(6209306, 6209216)
(6209339, 6209248)
(6209370, 6209280)
(6209402, 6209312)
(6209434, 6209344)
(6209466, 6209376)
(6209498, 6209408)
(6209530, 6209439)
(6209564, 6209472)
(6209595, 6209504)
(6209628, 6209535)
(6209660, 6209568)
(6209691, 6209600)
(6209724, 6209632)
(6209756, 6209664)
(6209788, 6209696)
(6209821, 6209727)
(6209852, 6209760)
(6209883, 6209792)
(6209916, 6209824)
(6209947, 6209856)
(6209980, 6209888)
(6210011, 6209919)
(6210043, 6209952)
(6210075, 6209984)
(6210107, 6210015)
(6210140, 6210048)
(6210171, 6210080)
(6210203, 6210112)
(6210236, 6210144)
(6210267, 6210175)
(6210299, 6210208)
(6210331, 6210240)
(6210363, 6210272)
(6210395, 6210304)
(6210428, 6210336)
(6210462, 6210368)
(6210491, 6210400)
(6210524, 6210432)
(6210555, 6210464)
(6210587, 6210494)
(6210619, 6210527)
(6210651, 6210560)
(6210684, 6210592)
(6210715, 6210624)
(6210747, 6210656)
(6210779, 6210688)
(6210812, 6210720)
(6210843, 6210752)
(6210875, 6210784)
(6210908, 6210816)
(6210939, 6210848)
(6210971, 6210880)
(6211003, 6210912)
(6211035, 6210944)
(6211067, 6210976)
(6211098, 6211008)
(6211130, 6211040)
(6211162, 6211072)
(6211195, 6211104)
(6211226, 6211136)
(6211258, 6211168)
(6211291, 6211200)
(6211322, 6211232)
(6211354, 6211264)
(6211388, 6211296)
(6211419, 6211328)
(6211451, 6211360)
(6211482, 6211392)
(6211516, 6211424)
(6211547, 6211456)
(6211580, 6211488)
(6211610, 6211520)
(6211642, 6211552)
(6211674, 6211583)
(6211706, 6211616)
(6211738, 6211648)
(6211770, 6211680)
(6211802, 6211712)
(6211835, 6211744)
(6211866, 6211776)
(6211898, 6211808)
(6211930, 6211840)
(6211963, 6211872)
(6211995, 6211904)
(6212027, 6211936)
(6212058, 6211968)
(6212090, 6212000)
(6212123, 6212031)
(6212154, 6212064)
(6212187, 6212096)
(6212219, 6212128)
(6212251, 6212159)
(6212283, 6212192)
(6212315, 6212224)
(6212346, 6212256)
(6212378, 6212288)
(6212411, 6212320)
(6212443, 6212352)
(6212475, 6212384)
(6212507, 6212416)
(6212539, 6212448)
(6212570, 6212480)
(6212603, 6212512)
(6212635, 6212543)
(6212667, 6212574)
(6212699, 6212608)
(6212731, 6212640)
(6212763, 6212670)
(6212794, 6212704)
(6212827, 6212736)
(6212859, 6212768)
(6212891, 6212800)
(6212922, 6212832)
(6212955, 6212864)
(6212987, 6212896)
(6213020, 6212928)
(6213051, 6212960)
(6213083, 6212992)
(6213115, 6213023)
(6213146, 6213056)
(6213178, 6213088)
(6213211, 6213120)
(6213242, 6213152)
(6213274, 6213184)
(6213307, 6213216)
(6213338, 6213248)
(6213371, 6213280)
(6213403, 6213311)
(6213435, 6213344)
(6213466, 6213376)
(6213500, 6213407)
(6213530, 6213440)
(6213562, 6213472)
(6213594, 6213504)
(6213626, 6213536)
(6213658, 6213568)
(6213690, 6213600)
(6213722, 6213632)
(6213754, 6213664)
(6213786, 6213696)
(6213818, 6213728)
(6213850, 6213760)
(6213882, 6213792)
(6213914, 6213824)
(6213946, 6213856)
(6213978, 6213888)
(6214011, 6213920)
(6214043, 6213952)
(6214075, 6213984)
(6214107, 6214016)
(6214139, 6214048)
(6214170, 6214080)
(6214202, 6214112)
(6214235, 6214144)
(6214266, 6214176)
(6214300, 6214208)
(6214330, 6214240)
(6214362, 6214272)
(6214394, 6214304)
(6214426, 6214336)
(6214459, 6214368)
(6214491, 6214400)
(6214522, 6214431)
(6214555, 6214464)
(6214586, 6214496)
(6214618, 6214528)
(6214651, 6214560)
(6214682, 6214592)
(6214714, 6214624)
(6214747, 6214656)
(6214778, 6214687)
(6214811, 6214720)
(6214842, 6214752)
(6214874, 6214784)
(6214906, 6214816)
(6214939, 6214848)
(6214970, 6214880)


==> figures/eth-experiment-shanghai/q90.txt <==
(6209021, 6208928)
(6209053, 6208960)
(6209085, 6208992)
(6209117, 6209024)
(6209149, 6209056)
(6209181, 6209088)
(6209213, 6209120)
(6209245, 6209152)
(6209277, 6209184)
(6209309, 6209216)
(6209342, 6209248)
(6209373, 6209280)
(6209405, 6209312)
(6209437, 6209344)
(6209470, 6209376)
(6209501, 6209408)
(6209533, 6209439)
(6209566, 6209472)
(6209598, 6209504)
(6209631, 6209535)
(6209663, 6209568)
(6209695, 6209600)
(6209727, 6209632)
(6209759, 6209664)
(6209792, 6209696)
(6209824, 6209727)
(6209856, 6209760)
(6209888, 6209792)
(6209919, 6209824)
(6209950, 6209856)
(6209984, 6209888)
(6210014, 6209919)
(6210046, 6209952)
(6210078, 6209984)
(6210110, 6210015)
(6210142, 6210048)
(6210174, 6210080)
(6210207, 6210112)
(6210238, 6210144)
(6210271, 6210175)
(6210302, 6210208)
(6210334, 6210240)
(6210366, 6210272)
(6210398, 6210304)
(6210430, 6210336)
(6210464, 6210368)
(6210494, 6210400)
(6210527, 6210432)
(6210559, 6210464)
(6210590, 6210494)
(6210622, 6210527)
(6210654, 6210560)
(6210686, 6210592)
(6210720, 6210624)
(6210751, 6210656)
(6210782, 6210688)
(6210815, 6210720)
(6210847, 6210752)
(6210879, 6210784)
(6210911, 6210816)
(6210942, 6210848)
(6210974, 6210880)
(6211006, 6210912)
(6211038, 6210944)
(6211071, 6210976)
(6211102, 6211008)
(6211134, 6211040)
(6211166, 6211072)
(6211198, 6211104)
(6211230, 6211136)
(6211262, 6211168)
(6211295, 6211200)
(6211326, 6211232)
(6211358, 6211264)
(6211390, 6211296)
(6211423, 6211328)
(6211454, 6211360)
(6211486, 6211392)
(6211520, 6211424)
(6211551, 6211456)
(6211582, 6211488)
(6211615, 6211520)
(6211646, 6211552)
(6211678, 6211583)
(6211710, 6211616)
(6211742, 6211648)
(6211774, 6211680)
(6211806, 6211712)
(6211838, 6211744)
(6211871, 6211776)
(6211902, 6211808)
(6211934, 6211840)
(6211967, 6211872)
(6211999, 6211904)
(6212030, 6211936)
(6212062, 6211968)
(6212094, 6212000)
(6212126, 6212031)
(6212158, 6212064)
(6212191, 6212096)
(6212222, 6212128)
(6212254, 6212159)
(6212287, 6212192)
(6212318, 6212224)
(6212350, 6212256)
(6212382, 6212288)
(6212414, 6212320)
(6212446, 6212352)
(6212478, 6212384)
(6212510, 6212416)
(6212542, 6212448)
(6212574, 6212480)
(6212606, 6212512)
(6212638, 6212543)
(6212670, 6212574)
(6212704, 6212608)
(6212736, 6212640)
(6212766, 6212670)
(6212798, 6212704)
(6212830, 6212736)
(6212863, 6212768)
(6212894, 6212800)
(6212926, 6212832)
(6212959, 6212864)
(6212990, 6212896)
(6213023, 6212928)
(6213054, 6212960)
(6213086, 6212992)
(6213118, 6213023)
(6213150, 6213056)
(6213183, 6213088)
(6213214, 6213120)
(6213246, 6213152)
(6213278, 6213184)
(6213310, 6213216)
(6213342, 6213248)
(6213374, 6213280)
(6213406, 6213311)
(6213438, 6213344)
(6213470, 6213376)
(6213502, 6213407)
(6213534, 6213440)
(6213567, 6213472)
(6213598, 6213504)
(6213630, 6213536)
(6213663, 6213568)
(6213694, 6213600)
(6213726, 6213632)
(6213758, 6213664)
(6213790, 6213696)
(6213823, 6213728)
(6213854, 6213760)
(6213886, 6213792)
(6213918, 6213824)
(6213951, 6213856)
(6213982, 6213888)
(6214014, 6213920)
(6214047, 6213952)
(6214078, 6213984)
(6214110, 6214016)
(6214142, 6214048)
(6214174, 6214080)
(6214206, 6214112)
(6214238, 6214144)
(6214270, 6214176)
(6214303, 6214208)
(6214334, 6214240)
(6214366, 6214272)
(6214398, 6214304)
(6214430, 6214336)
(6214462, 6214368)
(6214494, 6214400)
(6214526, 6214431)
(6214559, 6214464)
(6214590, 6214496)
(6214622, 6214528)
(6214655, 6214560)
(6214686, 6214592)
(6214717, 6214624)
(6214750, 6214656)
(6214781, 6214687)
(6214814, 6214720)
(6214846, 6214752)
(6214878, 6214784)
(6214909, 6214816)
(6214941, 6214848)
(6214973, 6214880)


==> figures/eth-experiment-shanghai/q95.txt <==
(6209023, 6208928)
(6209055, 6208960)
(6209087, 6208992)
(6209119, 6209024)
(6209151, 6209056)
(6209183, 6209088)
(6209215, 6209120)
(6209247, 6209152)
(6209279, 6209184)
(6209311, 6209216)
(6209343, 6209248)
(6209375, 6209280)
(6209407, 6209312)
(6209439, 6209344)
(6209471, 6209376)
(6209503, 6209408)
(6209535, 6209439)
(6209568, 6209472)
(6209600, 6209504)
(6209632, 6209535)
(6209664, 6209568)
(6209697, 6209600)
(6209757, 6209632)
(6209760, 6209664)
(6209890, 6209792)
(6209921, 6209824)
(6209952, 6209856)
(6210017, 6209919)
(6210048, 6209952)
(6210080, 6209984)
(6210112, 6210015)
(6210144, 6210048)
(6210177, 6210080)
(6210208, 6210112)
(6210240, 6210144)
(6210272, 6210175)
(6210304, 6210208)
(6210336, 6210240)
(6210367, 6210272)
(6210399, 6210304)
(6210432, 6210336)
(6210469, 6210368)
(6210498, 6210400)
(6210529, 6210432)
(6210560, 6210464)
(6210592, 6210494)
(6210624, 6210527)
(6210656, 6210560)
(6210688, 6210592)
(6210720, 6210624)
(6210752, 6210656)
(6210783, 6210688)
(6210848, 6210752)
(6210880, 6210784)
(6210915, 6210816)
(6210944, 6210848)
(6210976, 6210880)
(6211008, 6210912)
(6211040, 6210944)
(6211071, 6210976)
(6211103, 6211008)
(6211135, 6211040)
(6211167, 6211072)
(6211199, 6211104)
(6211231, 6211136)
(6211263, 6211168)
(6211297, 6211200)
(6211327, 6211232)
(6211359, 6211264)
(6211391, 6211296)
(6211424, 6211328)
(6211455, 6211360)
(6211487, 6211392)
(6211522, 6211424)
(6211552, 6211456)
(6211585, 6211488)
(6211615, 6211520)
(6211647, 6211552)
(6211679, 6211583)
(6211711, 6211616)
(6211743, 6211648)
(6211775, 6211680)
(6211807, 6211712)
(6211839, 6211744)
(6211872, 6211776)
(6211903, 6211808)
(6211935, 6211840)
(6211968, 6211872)
(6212000, 6211904)
(6212033, 6211936)
(6212063, 6211968)
(6212095, 6212000)
(6212127, 6212031)
(6212159, 6212064)
(6212192, 6212096)
(6212223, 6212128)
(6212255, 6212159)
(6212288, 6212192)
(6212319, 6212224)
(6212351, 6212256)
(6212383, 6212288)
(6212415, 6212320)
(6212448, 6212352)
(6212479, 6212384)
(6212511, 6212416)
(6212543, 6212448)
(6212583, 6212480)
(6212607, 6212512)
(6212640, 6212543)
(6212680, 6212574)
(6212704, 6212608)
(6212737, 6212640)
(6212768, 6212670)
(6212799, 6212704)
(6212831, 6212736)
(6212863, 6212768)
(6212895, 6212800)
(6212927, 6212832)
(6212960, 6212864)
(6212991, 6212896)
(6213056, 6212960)
(6213088, 6212992)
(6213119, 6213023)
(6213151, 6213056)
(6213184, 6213088)
(6213216, 6213120)
(6213247, 6213152)
(6213280, 6213184)
(6213313, 6213216)
(6213343, 6213248)
(6213375, 6213280)
(6213407, 6213311)
(6213439, 6213344)
(6213471, 6213376)
(6213503, 6213407)
(6213535, 6213440)
(6213567, 6213472)
(6213599, 6213504)
(6213631, 6213536)
(6213664, 6213568)
(6213696, 6213600)
(6213727, 6213632)
(6213759, 6213664)
(6213791, 6213696)
(6213824, 6213728)
(6213855, 6213760)
(6213887, 6213792)
(6213919, 6213824)
(6213952, 6213856)
(6213983, 6213888)
(6214015, 6213920)
(6214048, 6213952)
(6214079, 6213984)
(6214111, 6214016)
(6214144, 6214048)
(6214175, 6214080)
(6214207, 6214112)
(6214240, 6214144)
(6214271, 6214176)
(6214304, 6214208)
(6214335, 6214240)
(6214367, 6214272)
(6214399, 6214304)
(6214431, 6214336)
(6214463, 6214368)
(6214495, 6214400)
(6214527, 6214431)
(6214560, 6214464)
(6214591, 6214496)
(6214624, 6214528)
(6214656, 6214560)
(6214687, 6214592)
(6214719, 6214624)
(6214752, 6214656)
(6214783, 6214687)
(6214815, 6214720)
(6214847, 6214752)
(6214879, 6214784)
(6214911, 6214816)
(6214943, 6214848)
(6214975, 6214880)


==> figures/eth-experiment-shanghai/q96.txt <==
(6209023, 6208928)
(6209055, 6208960)
(6209087, 6208992)
(6209119, 6209024)
(6209151, 6209056)
(6209183, 6209088)
(6209215, 6209120)
(6209247, 6209152)
(6209279, 6209184)
(6209311, 6209216)
(6209344, 6209248)
(6209375, 6209280)
(6209407, 6209312)
(6209439, 6209344)
(6209472, 6209376)
(6209503, 6209408)
(6209535, 6209439)
(6209568, 6209472)
(6209600, 6209504)
(6209632, 6209535)
(6209953, 6209856)
(6210017, 6209919)
(6210048, 6209952)
(6210080, 6209984)
(6210112, 6210015)
(6210144, 6210048)
(6210180, 6210080)
(6210208, 6210112)
(6210240, 6210144)
(6210277, 6210175)
(6210304, 6210208)
(6210336, 6210240)
(6210368, 6210272)
(6210400, 6210304)
(6210432, 6210336)
(6210469, 6210368)
(6210498, 6210400)
(6210532, 6210432)
(6210560, 6210464)
(6210592, 6210494)
(6210624, 6210527)
(6210656, 6210560)
(6210696, 6210592)
(6210753, 6210656)
(6210784, 6210688)
(6210848, 6210752)
(6210880, 6210784)
(6210944, 6210848)
(6210976, 6210880)
(6211008, 6210912)
(6211040, 6210944)
(6211072, 6210976)
(6211104, 6211008)
(6211136, 6211040)
(6211168, 6211072)
(6211200, 6211104)
(6211232, 6211136)
(6211264, 6211168)
(6211297, 6211200)
(6211328, 6211232)
(6211360, 6211264)
(6211392, 6211296)
(6211456, 6211360)
(6211488, 6211392)
(6211522, 6211424)
(6211585, 6211488)
(6211616, 6211520)
(6211648, 6211552)
(6211680, 6211583)
(6211712, 6211616)
(6211744, 6211648)
(6211776, 6211680)
(6211808, 6211712)
(6211840, 6211744)
(6211872, 6211776)
(6211904, 6211808)
(6211936, 6211840)
(6211968, 6211872)
(6212000, 6211904)
(6212033, 6211936)
(6212064, 6211968)
(6212096, 6212000)
(6212128, 6212031)
(6212161, 6212064)
(6212192, 6212096)
(6212224, 6212128)
(6212256, 6212159)
(6212288, 6212192)
(6212320, 6212224)
(6212352, 6212256)
(6212384, 6212288)
(6212416, 6212320)
(6212448, 6212352)
(6212480, 6212384)
(6212512, 6212416)
(6212546, 6212448)
(6212583, 6212480)
(6212608, 6212512)
(6212640, 6212543)
(6212680, 6212574)
(6212709, 6212608)
(6212768, 6212670)
(6212800, 6212704)
(6212832, 6212736)
(6212864, 6212768)
(6212896, 6212800)
(6212928, 6212832)
(6212960, 6212864)
(6212991, 6212896)
(6213056, 6212960)
(6213088, 6212992)
(6213120, 6213023)
(6213152, 6213056)
(6213184, 6213088)
(6213216, 6213120)
(6213248, 6213152)
(6213280, 6213184)
(6213313, 6213216)
(6213344, 6213248)
(6213376, 6213280)
(6213409, 6213311)
(6213440, 6213344)
(6213472, 6213376)
(6213504, 6213407)
(6213536, 6213440)
(6213568, 6213472)
(6213599, 6213504)
(6213631, 6213536)
(6213664, 6213568)
(6213696, 6213600)
(6213728, 6213632)
(6213760, 6213664)
(6213792, 6213696)
(6213824, 6213728)
(6213856, 6213760)
(6213888, 6213792)
(6213919, 6213824)
(6213952, 6213856)
(6213984, 6213888)
(6214016, 6213920)
(6214048, 6213952)
(6214080, 6213984)
(6214112, 6214016)
(6214144, 6214048)
(6214176, 6214080)
(6214208, 6214112)
(6214240, 6214144)
(6214272, 6214176)
(6214304, 6214208)
(6214336, 6214240)
(6214368, 6214272)
(6214400, 6214304)
(6214433, 6214336)
(6214464, 6214368)
(6214496, 6214400)
(6214527, 6214431)
(6214560, 6214464)
(6214591, 6214496)
(6214624, 6214528)
(6214687, 6214592)
(6214719, 6214624)
(6214752, 6214656)
(6214783, 6214687)
(6214815, 6214720)
(6214847, 6214752)
(6214879, 6214784)
(6214911, 6214816)
(6214943, 6214848)
(6214975, 6214880)


==> figures/eth-experiment-shanghai/q97.txt <==
(6209024, 6208928)
(6209056, 6208960)
(6209088, 6208992)
(6209120, 6209024)
(6209152, 6209056)
(6209184, 6209088)
(6209216, 6209120)
(6209248, 6209152)
(6209280, 6209184)
(6209312, 6209216)
(6209344, 6209248)
(6209376, 6209280)
(6209408, 6209312)
(6209441, 6209344)
(6209472, 6209376)
(6209504, 6209408)
(6209546, 6209439)
(6209568, 6209472)
(6209600, 6209504)
(6209953, 6209856)
(6210048, 6209952)
(6210080, 6209984)
(6210112, 6210015)
(6210144, 6210048)
(6210180, 6210080)
(6210208, 6210112)
(6210240, 6210144)
(6210277, 6210175)
(6210304, 6210208)
(6210336, 6210240)
(6210368, 6210272)
(6210400, 6210304)
(6210432, 6210336)
(6210469, 6210368)
(6210498, 6210400)
(6210532, 6210432)
(6210560, 6210464)
(6210592, 6210494)
(6210624, 6210527)
(6210656, 6210560)
(6210696, 6210592)
(6210755, 6210656)
(6210784, 6210688)
(6210848, 6210752)
(6210880, 6210784)
(6211040, 6210944)
(6211072, 6210976)
(6211104, 6211008)
(6211136, 6211040)
(6211168, 6211072)
(6211200, 6211104)
(6211232, 6211136)
(6211264, 6211168)
(6211297, 6211200)
(6211328, 6211232)
(6211360, 6211264)
(6211392, 6211296)
(6211456, 6211360)
(6211488, 6211392)
(6211522, 6211424)
(6211616, 6211520)
(6211648, 6211552)
(6211680, 6211583)
(6211712, 6211616)
(6211744, 6211648)
(6211776, 6211680)
(6211808, 6211712)
(6211840, 6211744)
(6211872, 6211776)
(6211904, 6211808)
(6211936, 6211840)
(6211968, 6211872)
(6212000, 6211904)
(6212033, 6211936)
(6212064, 6211968)
(6212096, 6212000)
(6212128, 6212031)
(6212161, 6212064)
(6212192, 6212096)
(6212224, 6212128)
(6212256, 6212159)
(6212293, 6212192)
(6212320, 6212224)
(6212352, 6212256)
(6212384, 6212288)
(6212416, 6212320)
(6212449, 6212352)
(6212480, 6212384)
(6212512, 6212416)
(6212546, 6212448)
(6212583, 6212480)
(6212608, 6212512)
(6212711, 6212608)
(6212768, 6212670)
(6212800, 6212704)
(6212832, 6212736)
(6212864, 6212768)
(6212896, 6212800)
(6212928, 6212832)
(6212962, 6212864)
(6212992, 6212896)
(6213057, 6212960)
(6213088, 6212992)
(6213120, 6213023)
(6213152, 6213056)
(6213184, 6213088)
(6213216, 6213120)
(6213248, 6213152)
(6213280, 6213184)
(6213313, 6213216)
(6213344, 6213248)
(6213376, 6213280)
(6213409, 6213311)
(6213440, 6213344)
(6213472, 6213376)
(6213504, 6213407)
(6213536, 6213440)
(6213568, 6213472)
(6213600, 6213504)
(6213632, 6213536)
(6213665, 6213568)
(6213696, 6213600)
(6213728, 6213632)
(6213760, 6213664)
(6213792, 6213696)
(6213824, 6213728)
(6213856, 6213760)
(6213888, 6213792)
(6213920, 6213824)
(6213952, 6213856)
(6213984, 6213888)
(6214016, 6213920)
(6214048, 6213952)
(6214080, 6213984)
(6214112, 6214016)
(6214144, 6214048)
(6214176, 6214080)
(6214208, 6214112)
(6214240, 6214144)
(6214272, 6214176)
(6214304, 6214208)
(6214336, 6214240)
(6214368, 6214272)
(6214400, 6214304)
(6214433, 6214336)
(6214464, 6214368)
(6214496, 6214400)
(6214528, 6214431)
(6214560, 6214464)
(6214592, 6214496)
(6214624, 6214528)
(6214702, 6214592)
(6214720, 6214624)
(6214752, 6214656)
(6214784, 6214687)
(6214816, 6214720)
(6214848, 6214752)
(6214880, 6214784)
(6214912, 6214816)
(6214944, 6214848)
(6214976, 6214880)


==> figures/eth-experiment-shanghai/q98.txt <==
(6209024, 6208928)
(6209056, 6208960)
(6209088, 6208992)
(6209120, 6209024)
(6209152, 6209056)
(6209184, 6209088)
(6209216, 6209120)
(6209248, 6209152)
(6209280, 6209184)
(6209312, 6209216)
(6209344, 6209248)
(6209376, 6209280)
(6209408, 6209312)
(6209441, 6209344)
(6209472, 6209376)
(6209504, 6209408)
(6209546, 6209439)
(6210144, 6210048)
(6210368, 6210272)
(6210400, 6210304)
(6210592, 6210494)
(6210629, 6210527)
(6210755, 6210656)
(6210784, 6210688)
(6211072, 6210976)
(6211104, 6211008)
(6211136, 6211040)
(6211168, 6211072)
(6211200, 6211104)
(6211232, 6211136)
(6211264, 6211168)
(6211300, 6211200)
(6211328, 6211232)
(6211360, 6211264)
(6211394, 6211296)
(6211456, 6211360)
(6211488, 6211392)
(6211523, 6211424)
(6211616, 6211520)
(6211648, 6211552)
(6211680, 6211583)
(6211712, 6211616)
(6211744, 6211648)
(6211776, 6211680)
(6211808, 6211712)
(6211840, 6211744)
(6211873, 6211776)
(6211904, 6211808)
(6211936, 6211840)
(6211968, 6211872)
(6212064, 6211968)
(6212096, 6212000)
(6212128, 6212031)
(6212161, 6212064)
(6212192, 6212096)
(6212224, 6212128)
(6212256, 6212159)
(6212293, 6212192)
(6212320, 6212224)
(6212352, 6212256)
(6212384, 6212288)
(6212416, 6212320)
(6212456, 6212352)
(6212480, 6212384)
(6212512, 6212416)
(6212546, 6212448)
(6212584, 6212480)
(6212608, 6212512)
(6212800, 6212704)
(6212832, 6212736)
(6212868, 6212768)
(6212896, 6212800)
(6212928, 6212832)
(6212962, 6212864)
(6212992, 6212896)
(6213057, 6212960)
(6213120, 6213023)
(6213152, 6213056)
(6213186, 6213088)
(6213248, 6213152)
(6213282, 6213184)
(6213344, 6213248)
(6213376, 6213280)
(6213409, 6213311)
(6213440, 6213344)
(6213472, 6213376)
(6213504, 6213407)
(6213536, 6213440)
(6213568, 6213472)
(6213600, 6213504)
(6213632, 6213536)
(6213665, 6213568)
(6213696, 6213600)
(6213728, 6213632)
(6213760, 6213664)
(6213792, 6213696)
(6213824, 6213728)
(6213856, 6213760)
(6213888, 6213792)
(6213920, 6213824)
(6213952, 6213856)
(6213984, 6213888)
(6214016, 6213920)
(6214080, 6213984)
(6214112, 6214016)
(6214176, 6214080)
(6214208, 6214112)
(6214272, 6214176)
(6214304, 6214208)
(6214336, 6214240)
(6214368, 6214272)
(6214400, 6214304)
(6214433, 6214336)
(6214464, 6214368)
(6214496, 6214400)
(6214528, 6214431)
(6214592, 6214496)
(6214625, 6214528)
(6214702, 6214592)
(6214720, 6214624)
(6214784, 6214687)
(6214816, 6214720)
(6214848, 6214752)
(6214880, 6214784)
(6214912, 6214816)
(6214944, 6214848)
(6214976, 6214880)


==> figures/eth-experiment-shanghai/q99.txt <==
(6209024, 6208928)
(6209056, 6208960)
(6209088, 6208992)
(6209120, 6209024)
(6209152, 6209056)
(6209184, 6209088)
(6209216, 6209120)
(6209248, 6209152)
(6209280, 6209184)
(6209312, 6209216)
(6209350, 6209248)
(6209376, 6209280)
(6209408, 6209312)
(6209441, 6209344)
(6209472, 6209376)
(6209504, 6209408)
(6209546, 6209439)
(6212992, 6212896)
(6213152, 6213056)
(6213186, 6213088)
(6213347, 6213248)
(6213474, 6213376)
(6213586, 6213472)
(6213600, 6213504)
(6213632, 6213536)
(6213665, 6213568)
(6213697, 6213600)
(6213920, 6213824)
(6213954, 6213856)
(6213984, 6213888)
(6214528, 6214431)
(6214592, 6214496)
(6214702, 6214592)
(6214720, 6214624)
(6214784, 6214687)
(6214816, 6214720)
(6214848, 6214752)
(6214880, 6214784)
(6214912, 6214816)
(6214944, 6214848)
(6214976, 6214880)

